Two-level trust-region method with random subspaces

We introduce a two-level trust-region method (TLTR) for solving unconstrained nonlinear optimization problems. Our method uses a composite iteration step, which is based on two distinct search directions. The first search direction is obtained through minimization in the full/high-resolution space, ensuring global convergence to a critical point. The second search direction is obtained through minimization in the randomly generated subspace, which, in turn, allows for convergence acceleration. The efficiency of the proposed TLTR method is demonstrated through numerical experiments in the field of machine learning

==> results/Australian/Test4a/Line1.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.3036962115
3,0.1506958850
4,0.0899889148
5,0.0632336267
6,0.0424508574
7,0.0342290720
8,0.0259240306
9,0.0225411573
10,0.0189548253
11,0.0169826754
12,0.0153102253
13,0.0137556496
14,0.0129995720
15,0.0116019742
16,0.0113651472
17,0.0100547608
18,0.0101456436
19,0.0088962061
20,0.0092068550
21,0.0080025318
22,0.0084663103
23,0.0072953673
24,0.0078689598
25,0.0067225471
26,0.0073767715
27,0.0062484023
28,0.0069629717
29,0.0058480557
30,0.0066084265
31,0.0055038485
32,0.0062992716
33,0.0052030434
34,0.0060253355
35,0.0049363200
36,0.0057790760
37,0.0046967730
38,0.0055548515
39,0.0044792293
40,0.0053484111
41,0.0042797752
42,0.0051565313
43,0.0040954213
44,0.0049767539
45,0.0039238629
46,0.0048071931
47,0.0037633056
48,0.0046463930
49,0.0036123377
50,0.0044932221
51,0.0034698360
52,0.0043467936
53,0.0033348966
54,0.0042064065
55,0.0032067822
56,0.0040715008
57,0.0030848842
58,0.0039416238
59,0.0029686932
60,0.0038164055
61,0.0028577772
62,0.0036955388
63,0.0027517653
64,0.0035787656
65,0.0026503350
66,0.0034658657
67,0.0025532027
68,0.0033566485
69,0.0024601165
70,0.0032509469
71,0.0023708502
72,0.0031486123
73,0.0022851995
74,0.0030495108
75,0.0022029777
76,0.0029535205
77,0.0021240140
78,0.0028605295
79,0.0020481505
80,0.0027704336
81,0.0019752406
82,0.0026831356
83,0.0019051481
84,0.0025985438
85,0.0018377454
86,0.0025165714
87,0.0017729129
88,0.0024371360
89,0.0017105382
90,0.0023601584
91,0.0016505151
92,0.0022855632
93,0.0015927435
94,0.0022132774
95,0.0015371284
96,0.0021432311
97,0.0014835802
98,0.0020753565
99,0.0014320133
100,0.0020095881
101,0.0013823466
102,0.0019458628
103,0.0013345032
104,0.0018841190
105,0.0012884093
106,0.0018242972
107,0.0012439952
108,0.0017663398
109,0.0012011938
110,0.0017101905
111,0.0011599416
112,0.0016557951
113,0.0011201777
114,0.0016031007
115,0.0010818440
116,0.0015520558
117,0.0010448847
118,0.0015026106
119,0.0010092469
120,0.0014547167
121,0.0009748797
122,0.0014083270
123,0.0009417344
124,0.0013633957
125,0.0009097644
126,0.0013198783
127,0.0008789252
128,0.0012777318
129,0.0008491739
130,0.0012369141
131,0.0008204696
132,0.0011973846
133,0.0007927732
134,0.0011591037
135,0.0007660468
136,0.0011220331
137,0.0007402545
138,0.0010861353
139,0.0007153617
140,0.0010513742
141,0.0006913350
142,0.0010177147
143,0.0006681427
144,0.0009851227
145,0.0006457541
146,0.0009535650
147,0.0006241399
148,0.0009230096
149,0.0006032718
150,0.0008934252
151,0.0005831227
152,0.0008647817
153,0.0005636667
154,0.0008370496
155,0.0005448787
156,0.0008102006
157,0.0005267346
158,0.0007842070
159,0.0005092114
160,0.0007590420
161,0.0004922869
162,0.0007346797
163,0.0004759396
164,0.0007110949
165,0.0004601491
166,0.0006882631
167,0.0004448956
168,0.0006661608
169,0.0004301602
170,0.0006447649
171,0.0004159244
172,0.0006240532
173,0.0004021707
174,0.0006040041
175,0.0003888822
176,0.0005845968
177,0.0003760426
178,0.0005658108
179,0.0003636361
180,0.0005476267
181,0.0003516478
182,0.0005300254
183,0.0003400629
184,0.0005129883
185,0.0003288674
186,0.0004964977
187,0.0003180480
188,0.0004805361
189,0.0003075915
190,0.0004650869
191,0.0002974854
192,0.0004501337
193,0.0002877177
194,0.0004356608
195,0.0002782767
196,0.0004216529
197,0.0002691511
198,0.0004080951
199,0.0002603302
200,0.0003949733
201,0.0002518035
202,0.0003822734
203,0.0002435610
204,0.0003699820
205,0.0002355929
206,0.0003580861
207,0.0002278899
208,0.0003465730
209,0.0002204430
210,0.0003354306
211,0.0002132435
212,0.0003246469
213,0.0002062829
214,0.0003142106
215,0.0001995532
216,0.0003041105
217,0.0001930466
218,0.0002943357
219,0.0001867555
220,0.0002848760
221,0.0001806726
222,0.0002757212
223,0.0001747910
224,0.0002668616
225,0.0001691038
226,0.0002582876
227,0.0001636044
228,0.0002499901
229,0.0001582866
230,0.0002419602
231,0.0001531443
232,0.0002341894
233,0.0001481716
234,0.0002266692
235,0.0001433627
236,0.0002193917
237,0.0001387122
238,0.0002123490
239,0.0001342149
240,0.0002055336
241,0.0001298655
242,0.0001989382
243,0.0001256591
244,0.0001925556
245,0.0001215910
246,0.0001863791
247,0.0001176566
248,0.0001804019
249,0.0001138513
250,0.0001746177
251,0.0001101709
252,0.0001690203
253,0.0001066113
254,0.0001636035
255,0.0001031683
256,0.0001583616
257,0.0000998382
258,0.0001532890
259,0.0000966171
260,0.0001483801
261,0.0000935016
262,0.0001436297
263,0.0000904879
264,0.0001390326
265,0.0000875729
266,0.0001345840
267,0.0000847531
268,0.0001302790
269,0.0000820255
270,0.0001261129
271,0.0000793870
272,0.0001220813
273,0.0000768347
274,0.0001181798
275,0.0000743656
276,0.0001144042
277,0.0000719771
278,0.0001107505
279,0.0000696665
280,0.0001072146
281,0.0000674312
282,0.0001037928
283,0.0000652688
284,0.0001004815
285,0.0000631767
286,0.0000972769
287,0.0000611528
288,0.0000941756
289,0.0000591947
290,0.0000911744
291,0.0000573003
292,0.0000882699
293,0.0000554675
294,0.0000854591
295,0.0000536942
296,0.0000827389
297,0.0000519786
298,0.0000801063
299,0.0000503186
300,0.0000775585
301,0.0000487125
302,0.0000750928
303,0.0000471586
304,0.0000727065
305,0.0000456550
306,0.0000703971
307,0.0000442001
308,0.0000681620
309,0.0000427924
310,0.0000659988
311,0.0000414303
312,0.0000639052
313,0.0000401123
314,0.0000618790
315,0.0000388369
316,0.0000599180
317,0.0000376027
318,0.0000580200
319,0.0000364085
320,0.0000561830
321,0.0000352528
322,0.0000544050
323,0.0000341345
324,0.0000526842
325,0.0000330523
326,0.0000510186
327,0.0000320050
328,0.0000494065
329,0.0000309915
330,0.0000478461
331,0.0000300106
332,0.0000463358
333,0.0000290614
334,0.0000448740
335,0.0000281427
336,0.0000434590
337,0.0000272537
338,0.0000420894
339,0.0000263932
340,0.0000407636
341,0.0000255604
342,0.0000394804
343,0.0000247543
344,0.0000382382
345,0.0000239742
346,0.0000370358
347,0.0000232192
348,0.0000358718
349,0.0000224883
350,0.0000347451
351,0.0000217809
352,0.0000336544
353,0.0000210962
354,0.0000325986
355,0.0000204335
356,0.0000315765
357,0.0000197920
358,0.0000305870
359,0.0000191710
360,0.0000296291
361,0.0000185699
362,0.0000287018
363,0.0000179880
364,0.0000278040
365,0.0000174247
366,0.0000269349
367,0.0000168795
368,0.0000260934
369,0.0000163516
370,0.0000252788
371,0.0000158406
372,0.0000244901
373,0.0000153459
374,0.0000237264
375,0.0000148669
376,0.0000229871
377,0.0000144033
378,0.0000222713
379,0.0000139544
380,0.0000215782
381,0.0000135198
382,0.0000209071
383,0.0000130990
384,0.0000202573
385,0.0000126916
386,0.0000196281
387,0.0000122971
388,0.0000190189
389,0.0000119152
390,0.0000184290
391,0.0000115454
392,0.0000178578
393,0.0000111873
394,0.0000173047
395,0.0000108406
396,0.0000167690
397,0.0000105048
398,0.0000162503
399,0.0000101797
400,0.0000157480
401,0.0000098649
402,0.0000152616
403,0.0000095600
404,0.0000147905
405,0.0000092648
406,0.0000143343
407,0.0000089789
408,0.0000138924
409,0.0000087020
410,0.0000134645
411,0.0000084339
412,0.0000130501
413,0.0000081742
414,0.0000126487
415,0.0000079227
416,0.0000122599
417,0.0000076791
418,0.0000118834
419,0.0000074432
420,0.0000115187
421,0.0000072147
422,0.0000111654
423,0.0000069934
424,0.0000108233
425,0.0000067790
426,0.0000104918
427,0.0000065714
428,0.0000101708
429,0.0000063702
430,0.0000098598
431,0.0000061754
432,0.0000095585
433,0.0000059867
434,0.0000092667
435,0.0000058039
436,0.0000089840
437,0.0000056268
438,0.0000087101
439,0.0000054552
440,0.0000084448
441,0.0000052890
442,0.0000081878
443,0.0000051280
444,0.0000079387
445,0.0000049720
446,0.0000076974
447,0.0000048209
448,0.0000074637
449,0.0000046745
450,0.0000072372
451,0.0000045326
452,0.0000070177
453,0.0000043952
454,0.0000068051
455,0.0000042620
456,0.0000065991
457,0.0000041330
458,0.0000063995
459,0.0000040080
460,0.0000062060
461,0.0000038868
462,0.0000060186
463,0.0000037694
464,0.0000058369
465,0.0000036556
466,0.0000056609
467,0.0000035454
468,0.0000054903
469,0.0000034386
470,0.0000053250
471,0.0000033350
472,0.0000051648
473,0.0000032347
474,0.0000050095
475,0.0000031375
476,0.0000048590
477,0.0000030432
478,0.0000047132
479,0.0000029519
480,0.0000045718
481,0.0000028634
482,0.0000044348
483,0.0000027776
484,0.0000043020
485,0.0000026944
486,0.0000041733
487,0.0000026138
488,0.0000040486
489,0.0000025357
490,0.0000039276
491,0.0000024599
492,0.0000038104
493,0.0000023865
494,0.0000036967
495,0.0000023153
496,0.0000035866
497,0.0000022463
498,0.0000034798
499,0.0000021795
500,0.0000033762
501,0.0000021146
502,0.0000032758
503,0.0000020518
504,0.0000031785
505,0.0000019908
506,0.0000030842
507,0.0000019317
508,0.0000029927
509,0.0000018744
510,0.0000029040
511,0.0000018189
512,0.0000028180
513,0.0000017650
514,0.0000027346
515,0.0000017128
516,0.0000026537
517,0.0000016622
518,0.0000025753
519,0.0000016131
520,0.0000024993
521,0.0000015655
522,0.0000024256
523,0.0000015193
524,0.0000023541
525,0.0000014745
526,0.0000022848
527,0.0000014311
528,0.0000022175
529,0.0000013890
530,0.0000021523
531,0.0000013482
532,0.0000020891
533,0.0000013086
534,0.0000020277
535,0.0000012701
536,0.0000019683
537,0.0000012329
538,0.0000019106
539,0.0000011968
540,0.0000018546
541,0.0000011617
542,0.0000018003
543,0.0000011277
544,0.0000017477
545,0.0000010947
546,0.0000016966
547,0.0000010628
548,0.0000016470
549,0.0000010317
550,0.0000015990
551,0.0000010016
552,0.0000015524
553,0.0000009724
554,0.0000015071
555,0.0000009441
556,0.0000014632
557,0.0000009166
558,0.0000014207
559,0.0000008900
560,0.0000013794
561,0.0000008641
562,0.0000013393
563,0.0000008390
564,0.0000013004
565,0.0000008146
566,0.0000012627
567,0.0000007910
568,0.0000012261
569,0.0000007681
570,0.0000011906
571,0.0000007459
572,0.0000011561
573,0.0000007243
574,0.0000011227
575,0.0000007033
576,0.0000010903
577,0.0000006830
578,0.0000010588
579,0.0000006633
580,0.0000010282
581,0.0000006442
582,0.0000009986
583,0.0000006256
584,0.0000009698
585,0.0000006076
586,0.0000009419
587,0.0000005901
588,0.0000009148
589,0.0000005731
590,0.0000008885
591,0.0000005566
592,0.0000008629
593,0.0000005406
594,0.0000008382
595,0.0000005251
596,0.0000008141
597,0.0000005100
598,0.0000007908
599,0.0000004954
600,0.0000007681
601,0.0000004812
602,0.0000007461
603,0.0000004675
604,0.0000007248
605,0.0000004541
606,0.0000007040
607,0.0000004411
608,0.0000006839
609,0.0000004285
610,0.0000006644
611,0.0000004163
612,0.0000006454
613,0.0000004044
614,0.0000006270
615,0.0000003929
616,0.0000006091
617,0.0000003817
618,0.0000005918
619,0.0000003708
620,0.0000005749
621,0.0000003602
622,0.0000005586
623,0.0000003500
624,0.0000005427
625,0.0000003400
626,0.0000005273
627,0.0000003304
628,0.0000005123
629,0.0000003210
630,0.0000004978
631,0.0000003119
632,0.0000004837
633,0.0000003031
634,0.0000004700
635,0.0000002945
636,0.0000004567
637,0.0000002861
638,0.0000004437
639,0.0000002780
640,0.0000004312
641,0.0000002702
642,0.0000004190
643,0.0000002625
644,0.0000004072
645,0.0000002551
646,0.0000003957
647,0.0000002479
648,0.0000003845
649,0.0000002409
650,0.0000003737
651,0.0000002341
652,0.0000003631
653,0.0000002275
654,0.0000003529
655,0.0000002211
656,0.0000003430
657,0.0000002149
658,0.0000003333
659,0.0000002089
660,0.0000003239
661,0.0000002030
662,0.0000003148
663,0.0000001973
664,0.0000003060
665,0.0000001917
666,0.0000002974
667,0.0000001864
668,0.0000002891
669,0.0000001811
670,0.0000002809
671,0.0000001761
672,0.0000002731
673,0.0000001711
674,0.0000002654
675,0.0000001663
676,0.0000002580
677,0.0000001617
678,0.0000002508
679,0.0000001572
680,0.0000002438
681,0.0000001528
682,0.0000002369
683,0.0000001485
684,0.0000002303
685,0.0000001443
686,0.0000002239
687,0.0000001403
688,0.0000002176
689,0.0000001364
690,0.0000002116
691,0.0000001326
692,0.0000002057
693,0.0000001289
694,0.0000001999
695,0.0000001253
696,0.0000001944
697,0.0000001218
698,0.0000001890
699,0.0000001184
700,0.0000001837
701,0.0000001151
702,0.0000001786
703,0.0000001119
704,0.0000001736
705,0.0000001088
706,0.0000001688
707,0.0000001058
708,0.0000001641
709,0.0000001029
710,0.0000001596
711,0.0000001000
712,0.0000001551
713,0.0000000972
714,0.0000001508
715,0.0000000945
716,0.0000001466
717,0.0000000919
718,0.0000001426
719,0.0000000894
720,0.0000001386
721,0.0000000869
722,0.0000001348
723,0.0000000845
724,0.0000001311
725,0.0000000821
726,0.0000001274
727,0.0000000799
728,0.0000001239
729,0.0000000777
730,0.0000001205
731,0.0000000755
732,0.0000001172
733,0.0000000734
734,0.0000001139
735,0.0000000714
736,0.0000001108
737,0.0000000694
738,0.0000001077
739,0.0000000675
740,0.0000001047
741,0.0000000657
742,0.0000001019
743,0.0000000638
744,0.0000000991
745,0.0000000621
746,0.0000000963
747,0.0000000604
748,0.0000000937
749,0.0000000587
750,0.0000000911
751,0.0000000571
752,0.0000000886
753,0.0000000555
754,0.0000000861
755,0.0000000540
756,0.0000000838
757,0.0000000525
758,0.0000000815
759,0.0000000511
760,0.0000000792
761,0.0000000497
762,0.0000000771
763,0.0000000483
764,0.0000000749
765,0.0000000470
766,0.0000000729
767,0.0000000457
768,0.0000000709
769,0.0000000444
770,0.0000000689
771,0.0000000432
772,0.0000000670
773,0.0000000420
774,0.0000000652
775,0.0000000409
776,0.0000000634
777,0.0000000398
778,0.0000000617
779,0.0000000387
780,0.0000000600
781,0.0000000376
782,0.0000000584
783,0.0000000366
784,0.0000000568
785,0.0000000356
786,0.0000000552
787,0.0000000346
788,0.0000000537
789,0.0000000337
790,0.0000000522
791,0.0000000327
792,0.0000000508
793,0.0000000318
794,0.0000000494
795,0.0000000310
796,0.0000000481
797,0.0000000301
798,0.0000000467
799,0.0000000293
800,0.0000000455
801,0.0000000285
802,0.0000000442
803,0.0000000277
804,0.0000000430
805,0.0000000270
806,0.0000000418
807,0.0000000262
808,0.0000000407
809,0.0000000255
810,0.0000000396
811,0.0000000248
812,0.0000000385
813,0.0000000241
814,0.0000000375
815,0.0000000235
816,0.0000000364
817,0.0000000228
818,0.0000000355
819,0.0000000222
820,0.0000000345
821,0.0000000216
822,0.0000000335
823,0.0000000210
824,0.0000000326
825,0.0000000205
826,0.0000000317
827,0.0000000199
828,0.0000000309
829,0.0000000194
830,0.0000000300
831,0.0000000188
832,0.0000000292
833,0.0000000183
834,0.0000000284
835,0.0000000178
836,0.0000000277
837,0.0000000173
838,0.0000000269
839,0.0000000169
840,0.0000000262
841,0.0000000164
842,0.0000000255
843,0.0000000160
844,0.0000000248
845,0.0000000155
846,0.0000000241
847,0.0000000151
848,0.0000000234
849,0.0000000147
850,0.0000000228
851,0.0000000143
852,0.0000000222
853,0.0000000139
854,0.0000000216
855,0.0000000135
856,0.0000000210
857,0.0000000132
858,0.0000000204
859,0.0000000128
860,0.0000000199
861,0.0000000125
862,0.0000000193
863,0.0000000121
864,0.0000000188
865,0.0000000118
866,0.0000000183
867,0.0000000115
868,0.0000000178
869,0.0000000112
870,0.0000000173
871,0.0000000109
872,0.0000000169
873,0.0000000106
874,0.0000000164
875,0.0000000103
876,0.0000000160
877,0.0000000100
878,0.0000000155
879,0.0000000097


==> results/Australian/Test4a/Line2.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.1681073058
3,0.0558785047
4,0.0260363888
5,0.0312694980
6,0.0134428316
7,0.0254231308
8,0.0097218890
9,0.0080863196
10,0.0159070489
11,0.0075539400
12,0.0051139279
13,0.0089134783
14,0.0070380776
15,0.0034072712
16,0.0073177833
17,0.0035850662
18,0.0045257867
19,0.0028315039
20,0.0044220598
21,0.0045117600
22,0.0029708944
23,0.0029818889
24,0.0027242185
25,0.0025538817
26,0.0023481482
27,0.0031746740
28,0.0018394534
29,0.0062647357
30,0.0016658878
31,0.0022360069
32,0.0029415373
33,0.0015424671
34,0.0016898839
35,0.0017241672
36,0.0013320853
37,0.0021892019
38,0.0014103397
39,0.0017218699
40,0.0010506616
41,0.0022005595
42,0.0014508045
43,0.0008838927
44,0.0009042571
45,0.0005937748
46,0.0013712821
47,0.0005684502
48,0.0009976001
49,0.0005821076
50,0.0008231117
51,0.0005162881
52,0.0008156483
53,0.0006445006
54,0.0009226284
55,0.0004498096
56,0.0008335744
57,0.0004797726
58,0.0005594141
59,0.0004752401
60,0.0006912109
61,0.0003767399
62,0.0003621581
63,0.0006467773
64,0.0005345015
65,0.0003866636
66,0.0003670639
67,0.0003837755
68,0.0003689544
69,0.0003661807
70,0.0004190431
71,0.0004335699
72,0.0003584986
73,0.0002775442
74,0.0004028897
75,0.0003637660
76,0.0003004620
77,0.0003128133
78,0.0002650954
79,0.0002119766
80,0.0004358309
81,0.0002785764
82,0.0002869317
83,0.0002284692
84,0.0002615200
85,0.0002041776
86,0.0003145822
87,0.0002242950
88,0.0002281010
89,0.0001611089
90,0.0005312745
91,0.0003204294
92,0.0001939142
93,0.0002218801
94,0.0001280094
95,0.0002160881
96,0.0001130428
97,0.0002991157
98,0.0001168174
99,0.0001772847
100,0.0001141513
101,0.0001802737
102,0.0001072255
103,0.0001069101
104,0.0001020861
105,0.0001281753
106,0.0001257667
107,0.0000939756
108,0.0000951830
109,0.0001613280
110,0.0000931279
111,0.0000728719
112,0.0001418392
113,0.0001330813
114,0.0000569581
115,0.0000752889
116,0.0000508208
117,0.0000425702
118,0.0000760085
119,0.0000390226
120,0.0000975427
121,0.0000398992
122,0.0000605280
123,0.0000485460
124,0.0000422660
125,0.0000374599
126,0.0000400352
127,0.0000307571
128,0.0000633259
129,0.0000310250
130,0.0000453971
131,0.0000331097
132,0.0000567245
133,0.0000331782
134,0.0000368542
135,0.0000305836
136,0.0000362824
137,0.0000259422
138,0.0000229607
139,0.0000661441
140,0.0000269470
141,0.0000268810
142,0.0000161122
143,0.0000292505
144,0.0000251271
145,0.0000150769
146,0.0000201779
147,0.0000212539
148,0.0000144635
149,0.0000175174
150,0.0000133791
151,0.0000142030
152,0.0000154024
153,0.0000128562
154,0.0000183761
155,0.0000105621
156,0.0000185309
157,0.0000117288
158,0.0000215045
159,0.0000112819
160,0.0000158155
161,0.0000123883
162,0.0000118861
163,0.0000083492
164,0.0000170438
165,0.0000075422
166,0.0000174961
167,0.0000057179
168,0.0000129333
169,0.0000069773
170,0.0000081857
171,0.0000068170
172,0.0000062716
173,0.0000041662
174,0.0000131376
175,0.0000037911
176,0.0000092439
177,0.0000039945
178,0.0000060921
179,0.0000033204
180,0.0000103641
181,0.0000037223
182,0.0000045012
183,0.0000034832
184,0.0000033615
185,0.0000044966
186,0.0000041835
187,0.0000036654
188,0.0000036463
189,0.0000030548
190,0.0000036634
191,0.0000034508
192,0.0000022261
193,0.0000075076
194,0.0000023461
195,0.0000025269
196,0.0000020628
197,0.0000016540
198,0.0000043112
199,0.0000037270
200,0.0000018267
201,0.0000022191
202,0.0000013518
203,0.0000019395
204,0.0000011283
205,0.0000048636
206,0.0000014073
207,0.0000011253
208,0.0000013443
209,0.0000010346
210,0.0000012603
211,0.0000009103
212,0.0000014785
213,0.0000010803
214,0.0000010477
215,0.0000013039
216,0.0000008115
217,0.0000015825
218,0.0000007412
219,0.0000008478
220,0.0000008317
221,0.0000010972
222,0.0000007709
223,0.0000010491
224,0.0000010444
225,0.0000006536
226,0.0000013899
227,0.0000005807
228,0.0000007533
229,0.0000005057
230,0.0000010130
231,0.0000005649
232,0.0000010056
233,0.0000004135
234,0.0000010272
235,0.0000005134
236,0.0000004216
237,0.0000006236
238,0.0000003395
239,0.0000010932
240,0.0000003155
241,0.0000003348
242,0.0000004605
243,0.0000003285
244,0.0000004408
245,0.0000002780
246,0.0000005685
247,0.0000002883
248,0.0000004831
249,0.0000002716
250,0.0000004529
251,0.0000002910
252,0.0000003146
253,0.0000002750
254,0.0000003098
255,0.0000002677
256,0.0000002793
257,0.0000003317
258,0.0000002470
259,0.0000002236
260,0.0000002845
261,0.0000002186
262,0.0000002636
263,0.0000001958
264,0.0000002647
265,0.0000001588
266,0.0000004326
267,0.0000001757
268,0.0000002379
269,0.0000001387
270,0.0000003857
271,0.0000002443
272,0.0000001320
273,0.0000001772
274,0.0000001531
275,0.0000001053
276,0.0000001133
277,0.0000001202
278,0.0000001251
279,0.0000001355
280,0.0000001047
281,0.0000001251
282,0.0000001205
283,0.0000001081
284,0.0000001172
285,0.0000001068
286,0.0000000898
287,0.0000001350
288,0.0000000954
289,0.0000001119
290,0.0000001023
291,0.0000000772
292,0.0000001853
293,0.0000001276
294,0.0000000941
295,0.0000000672
296,0.0000001704
297,0.0000000626
298,0.0000001430
299,0.0000000653
300,0.0000000629
301,0.0000001065
302,0.0000000534
303,0.0000000464
304,0.0000002291
305,0.0000000537
306,0.0000000615
307,0.0000000386
308,0.0000000634
309,0.0000000424
310,0.0000000324
311,0.0000000828
312,0.0000000347
313,0.0000000516
314,0.0000000309
315,0.0000000404
316,0.0000000348
317,0.0000000351
318,0.0000000300
319,0.0000000577
320,0.0000000333
321,0.0000000432
322,0.0000000271
323,0.0000000289
324,0.0000000248
325,0.0000000381
326,0.0000000281
327,0.0000000469
328,0.0000000236
329,0.0000000455
330,0.0000000264
331,0.0000000283
332,0.0000000192
333,0.0000000252
334,0.0000000215
335,0.0000000167
336,0.0000000407
337,0.0000000164
338,0.0000000195
339,0.0000000284
340,0.0000000148
341,0.0000000391
342,0.0000000143
343,0.0000000254
344,0.0000000154
345,0.0000000131
346,0.0000000252
347,0.0000000237
348,0.0000000113
349,0.0000000190
350,0.0000000216
351,0.0000000110
352,0.0000000194
353,0.0000000116
354,0.0000000140
355,0.0000000112
356,0.0000000114
357,0.0000000154
358,0.0000000102
359,0.0000000158
360,0.0000000094


==> results/Australian/Test4a/Line3.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.1275654902
3,0.0353413456
4,0.0312703781
5,0.0172051495
6,0.0152274299
7,0.0069051534
8,0.0100275590
9,0.0066997076
10,0.0077953937
11,0.0047023475
12,0.0048181767
13,0.0070636940
14,0.0040236315
15,0.0039318541
16,0.0048303030
17,0.0037188266
18,0.0041174099
19,0.0028357711
20,0.0059952658
21,0.0025507864
22,0.0033976102
23,0.0027405402
24,0.0024116428
25,0.0025638737
26,0.0028467682
27,0.0017080131
28,0.0038179178
29,0.0009362914
30,0.0017333990
31,0.0011582898
32,0.0007403946
33,0.0012431809
34,0.0009074370
35,0.0005787329
36,0.0020561519
37,0.0005857641
38,0.0006428905
39,0.0006051906
40,0.0005180318
41,0.0007315337
42,0.0005944497
43,0.0005136844
44,0.0005378275
45,0.0004712022
46,0.0004970289
47,0.0003880079
48,0.0003531272
49,0.0006186187
50,0.0003125657
51,0.0006692265
52,0.0002684463
53,0.0003127779
54,0.0002789319
55,0.0001955297
56,0.0002775309
57,0.0002826180
58,0.0001660073
59,0.0001917261
60,0.0001427572
61,0.0002155456
62,0.0001384922
63,0.0002154295
64,0.0001387239
65,0.0001500133
66,0.0001303796
67,0.0002007626
68,0.0001145130
69,0.0001853742
70,0.0000986169
71,0.0001023125
72,0.0000835085
73,0.0000928023
74,0.0000733562
75,0.0000800679
76,0.0000881599
77,0.0000718870
78,0.0000582953
79,0.0000728099
80,0.0001004715
81,0.0000708909
82,0.0000666172
83,0.0000511664
84,0.0000649827
85,0.0000666886
86,0.0000558392
87,0.0000439136
88,0.0000847724
89,0.0000392051
90,0.0000643351
91,0.0000403566
92,0.0000728381
93,0.0000362788
94,0.0000584406
95,0.0000395675
96,0.0000418636
97,0.0000288584
98,0.0000279257
99,0.0000224922
100,0.0000454838
101,0.0000251162
102,0.0000301958
103,0.0000215179
104,0.0000189533
105,0.0000391137
106,0.0000180537
107,0.0000196069
108,0.0000151768
109,0.0000210704
110,0.0000152213
111,0.0000199456
112,0.0000158582
113,0.0000195323
114,0.0000119411
115,0.0000193830
116,0.0000122227
117,0.0000181293
118,0.0000137248
119,0.0000090786
120,0.0000100557
121,0.0000081850
122,0.0000159672
123,0.0000072092
124,0.0000122240
125,0.0000084522
126,0.0000073248
127,0.0000129605
128,0.0000057644
129,0.0000155937
130,0.0000063127
131,0.0000048022
132,0.0000038757
133,0.0000046183
134,0.0000036194
135,0.0000049902
136,0.0000031231
137,0.0000047864
138,0.0000030447
139,0.0000027208
140,0.0000040815
141,0.0000029761
142,0.0000026438
143,0.0000043483
144,0.0000023478
145,0.0000054537
146,0.0000022730
147,0.0000038435
148,0.0000020216
149,0.0000041095
150,0.0000020361
151,0.0000033139
152,0.0000015920
153,0.0000031867
154,0.0000014283
155,0.0000011646
156,0.0000013105
157,0.0000009883
158,0.0000020908
159,0.0000014787
160,0.0000009760
161,0.0000015355
162,0.0000008952
163,0.0000012023
164,0.0000017767
165,0.0000009121
166,0.0000008288
167,0.0000008202
168,0.0000007093
169,0.0000005708
170,0.0000014316
171,0.0000005793
172,0.0000005922
173,0.0000006326
174,0.0000006282
175,0.0000004734
176,0.0000006100
177,0.0000005255
178,0.0000005262
179,0.0000006813
180,0.0000003962
181,0.0000007125
182,0.0000003803
183,0.0000005302
184,0.0000003279
185,0.0000004240
186,0.0000003158
187,0.0000006052
188,0.0000003555
189,0.0000004474
190,0.0000002638
191,0.0000006027
192,0.0000004316
193,0.0000002538
194,0.0000003161
195,0.0000003052
196,0.0000002207
197,0.0000002671
198,0.0000002823
199,0.0000002153
200,0.0000002533
201,0.0000001794
202,0.0000002911
203,0.0000002143
204,0.0000001807
205,0.0000001765
206,0.0000001847
207,0.0000001648
208,0.0000001899
209,0.0000001969
210,0.0000001523
211,0.0000001416
212,0.0000001462
213,0.0000001827
214,0.0000001232
215,0.0000001978
216,0.0000001296
217,0.0000001267
218,0.0000002108
219,0.0000001223
220,0.0000001551
221,0.0000000919
222,0.0000002245
223,0.0000000892
224,0.0000002036
225,0.0000000769
226,0.0000002459
227,0.0000000874
228,0.0000001503
229,0.0000000964
230,0.0000000756
231,0.0000001281
232,0.0000000674
233,0.0000001098
234,0.0000000684
235,0.0000000674
236,0.0000000721
237,0.0000000616
238,0.0000000978
239,0.0000000841
240,0.0000000602
241,0.0000000729
242,0.0000000560
243,0.0000000650
244,0.0000000499
245,0.0000000792
246,0.0000000427
247,0.0000000879
248,0.0000000461
249,0.0000000496
250,0.0000000626
251,0.0000000404
252,0.0000000460
253,0.0000000394
254,0.0000000433
255,0.0000000609
256,0.0000000327
257,0.0000000558
258,0.0000000370
259,0.0000000317
260,0.0000000410
261,0.0000000271
262,0.0000000357
263,0.0000000279
264,0.0000000294
265,0.0000000265
266,0.0000000308
267,0.0000000245
268,0.0000000287
269,0.0000000274
270,0.0000000271
271,0.0000000284
272,0.0000000218
273,0.0000000409
274,0.0000000208
275,0.0000000307
276,0.0000000284
277,0.0000000199
278,0.0000000239
279,0.0000000169
280,0.0000000272
281,0.0000000144
282,0.0000000341
283,0.0000000155
284,0.0000000181
285,0.0000000123
286,0.0000000371
287,0.0000000176
288,0.0000000173
289,0.0000000095


==> results/Australian/Test4a/Line4.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0965110801
3,0.0373424829
4,0.0236049197
5,0.0180752273
6,0.0103064299
7,0.0138935746
8,0.0076495001
9,0.0076268664
10,0.0060138564
11,0.0080109793
12,0.0046131056
13,0.0058599313
14,0.0048532387
15,0.0033208584
16,0.0035697641
17,0.0027660919
18,0.0025248093
19,0.0022323106
20,0.0026883326
21,0.0019600471
22,0.0024746261
23,0.0020560672
24,0.0016090825
25,0.0015218545
26,0.0014749168
27,0.0015165708
28,0.0012724228
29,0.0011965159
30,0.0011574010
31,0.0009299582
32,0.0008738850
33,0.0008784354
34,0.0008975099
35,0.0010214647
36,0.0005441256
37,0.0008875896
38,0.0005630232
39,0.0003783205
40,0.0003927713
41,0.0004964125
42,0.0003755745
43,0.0003676779
44,0.0004952660
45,0.0002942826
46,0.0002447941
47,0.0003295477
48,0.0002518082
49,0.0002562709
50,0.0001937608
51,0.0003284329
52,0.0001821181
53,0.0001975307
54,0.0001360961
55,0.0001871378
56,0.0001857198
57,0.0001292342
58,0.0001766709
59,0.0001273751
60,0.0000975269
61,0.0001623637
62,0.0001091495
63,0.0000820927
64,0.0001240640
65,0.0000848860
66,0.0000787569
67,0.0000699871
68,0.0000649344
69,0.0000475097
70,0.0000438232
71,0.0000605269
72,0.0000537542
73,0.0000372027
74,0.0000574511
75,0.0000315960
76,0.0000560467
77,0.0000292774
78,0.0000266687
79,0.0000312809
80,0.0000347130
81,0.0000233292
82,0.0000346763
83,0.0000354196
84,0.0000264164
85,0.0000191334
86,0.0000211585
87,0.0000195038
88,0.0000161578
89,0.0000147309
90,0.0000149103
91,0.0000128322
92,0.0000119911
93,0.0000101193
94,0.0000154177
95,0.0000107050
96,0.0000126910
97,0.0000094487
98,0.0000088917
99,0.0000071439
100,0.0000095166
101,0.0000079260
102,0.0000121625
103,0.0000067520
104,0.0000091279
105,0.0000054675
106,0.0000063038
107,0.0000056462
108,0.0000042310
109,0.0000079748
110,0.0000060398
111,0.0000047781
112,0.0000040030
113,0.0000040987
114,0.0000062938
115,0.0000043057
116,0.0000031216
117,0.0000030282
118,0.0000031326
119,0.0000030918
120,0.0000020902
121,0.0000025136
122,0.0000022665
123,0.0000017953
124,0.0000015574
125,0.0000022777
126,0.0000012037
127,0.0000018942
128,0.0000009230
129,0.0000011548
130,0.0000012190
131,0.0000008314
132,0.0000008126
133,0.0000006839
134,0.0000010136
135,0.0000006467
136,0.0000008151
137,0.0000006156
138,0.0000007844
139,0.0000004514
140,0.0000008988
141,0.0000003970
142,0.0000003578
143,0.0000003126
144,0.0000003847
145,0.0000003177
146,0.0000002647
147,0.0000004030
148,0.0000002630
149,0.0000003049
150,0.0000003435
151,0.0000002299
152,0.0000002594
153,0.0000002356
154,0.0000002254
155,0.0000001784
156,0.0000003297
157,0.0000001868
158,0.0000001732
159,0.0000001595
160,0.0000001591
161,0.0000001179
162,0.0000003199
163,0.0000001998
164,0.0000000984
165,0.0000001097
166,0.0000001361
167,0.0000001175
168,0.0000000896
169,0.0000000721
170,0.0000001042
171,0.0000000577
172,0.0000000924
173,0.0000000805
174,0.0000000446
175,0.0000000414
176,0.0000000530
177,0.0000000382
178,0.0000000830
179,0.0000000349
180,0.0000000371
181,0.0000000418
182,0.0000000347
183,0.0000000368
184,0.0000000260
185,0.0000000337
186,0.0000000247
187,0.0000000359
188,0.0000000207
189,0.0000000278
190,0.0000000202
191,0.0000000143
192,0.0000000229
193,0.0000000201
194,0.0000000152
195,0.0000000128
196,0.0000000157
197,0.0000000138
198,0.0000000136
199,0.0000000103
200,0.0000000093


==> results/Australian/Test4a/Line5.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0560012925
3,0.0084331369
4,0.0065605693
5,0.0025444944
6,0.0032212024
7,0.0024913496
8,0.0031858750
9,0.0027009252
10,0.0013572038
11,0.0018617589
12,0.0010583512
13,0.0008349972
14,0.0005004912
15,0.0004427702
16,0.0003973213
17,0.0002920488
18,0.0002503204
19,0.0001458101
20,0.0001431668
21,0.0001222201
22,0.0001001519
23,0.0000820422
24,0.0000614871
25,0.0000465361
26,0.0000220173
27,0.0000187454
28,0.0000193423
29,0.0000201931
30,0.0000129236
31,0.0000094617
32,0.0000141869
33,0.0000084437
34,0.0000085721
35,0.0000050913
36,0.0000031836
37,0.0000026188
38,0.0000014882
39,0.0000011517
40,0.0000009802
41,0.0000011082
42,0.0000007330
43,0.0000007171
44,0.0000003911
45,0.0000003808
46,0.0000003356
47,0.0000002655
48,0.0000002316
49,0.0000002382
50,0.0000002254
51,0.0000001523
52,0.0000001583
53,0.0000001456
54,0.0000000906
55,0.0000001273
56,0.0000000980
57,0.0000000807
58,0.0000001084
59,0.0000000569
60,0.0000000508
61,0.0000000568
62,0.0000000333
63,0.0000000316
64,0.0000000318
65,0.0000000182
66,0.0000000354
67,0.0000000127
68,0.0000000145
69,0.0000000073


==> results/Australian/Test4a/Line6.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0530755165
3,0.0134841012
4,0.0043653010
5,0.0040769766
6,0.0014126121
7,0.0010556685
8,0.0004189087
9,0.0004007728
10,0.0002488928
11,0.0001973602
12,0.0001317037
13,0.0001341413
14,0.0000321565
15,0.0000419280
16,0.0000126960
17,0.0000107150
18,0.0000087388
19,0.0000043190
20,0.0000036473
21,0.0000029605
22,0.0000009249
23,0.0000011014
24,0.0000004398
25,0.0000004310
26,0.0000001544
27,0.0000000558
28,0.0000000400
29,0.0000000147
30,0.0000000014


==> results/Australian/Test4b/Line1.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.3036962115
3,0.0416113196
4,0.0120171397
5,0.0061962766
6,0.0070176510
7,0.0033847745
8,0.0036301693
9,0.0019047864
10,0.0015138277
11,0.0011383686
12,0.0008727049
13,0.0006868659
14,0.0005177043
15,0.0004158520
16,0.0003106535
17,0.0002523632
18,0.0001876760
19,0.0001535572
20,0.0001139904
21,0.0000937489
22,0.0000695873
23,0.0000574681
24,0.0000427023
25,0.0000353942
26,0.0000263478
27,0.0000219133
28,0.0000163501
29,0.0000136429
30,0.0000102058
31,0.0000085430
32,0.0000064081
33,0.0000053804
34,0.0000040468
35,0.0000034076
36,0.0000025697
37,0.0000021695
38,0.0000016401
39,0.0000013880
40,0.0000010516
41,0.0000008919
42,0.0000006770
43,0.0000005752
44,0.0000004374
45,0.0000003722
46,0.0000002835
47,0.0000002415
48,0.0000001842
49,0.0000001571
50,0.0000001199
51,0.0000001024
52,0.0000000782
53,0.0000000668
54,0.0000000511
55,0.0000000437
56,0.0000000334
57,0.0000000286
58,0.0000000219
59,0.0000000187
60,0.0000000143
61,0.0000000123
62,0.0000000094


==> results/Australian/Test4b/Line2.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.1681073058
3,0.0294061386
4,0.0114649592
5,0.0071998155
6,0.0059392294
7,0.0019919921
8,0.0019538938
9,0.0010513525
10,0.0010464293
11,0.0006790439
12,0.0005880250
13,0.0004083221
14,0.0004032171
15,0.0001457895
16,0.0001901623
17,0.0000930700
18,0.0000956432
19,0.0000472391
20,0.0000452473
21,0.0000116288
22,0.0000119726
23,0.0000056450
24,0.0000052922
25,0.0000030190
26,0.0000026655
27,0.0000018001
28,0.0000017741
29,0.0000011235
30,0.0000010651
31,0.0000006710
32,0.0000005936
33,0.0000003555
34,0.0000003850
35,0.0000002253
36,0.0000002591
37,0.0000001410
38,0.0000001973
39,0.0000000921
40,0.0000000901
41,0.0000000572
42,0.0000000513
43,0.0000000368
44,0.0000000337
45,0.0000000239
46,0.0000000203
47,0.0000000174
48,0.0000000126
49,0.0000000098


==> results/Australian/Test4b/Line3.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.1275654902
3,0.0240748487
4,0.0093720367
5,0.0058215884
6,0.0040839770
7,0.0032436917
8,0.0021687208
9,0.0013526971
10,0.0010878303
11,0.0009260799
12,0.0005865936
13,0.0004119070
14,0.0001713473
15,0.0002462419
16,0.0000556235
17,0.0000643716
18,0.0000271260
19,0.0000255821
20,0.0000109523
21,0.0000109106
22,0.0000059388
23,0.0000068187
24,0.0000033417
25,0.0000033829
26,0.0000015678
27,0.0000019098
28,0.0000010894
29,0.0000010975
30,0.0000005003
31,0.0000006628
32,0.0000002820
33,0.0000003168
34,0.0000001305
35,0.0000001828
36,0.0000000854
37,0.0000000954
38,0.0000000446
39,0.0000000611
40,0.0000000289
41,0.0000000372
42,0.0000000186
43,0.0000000116
44,0.0000000090


==> results/Australian/Test4b/Line4.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0965110801
3,0.0215739962
4,0.0088046597
5,0.0046629850
6,0.0021315431
7,0.0013710598
8,0.0005455107
9,0.0004275018
10,0.0003676929
11,0.0001993319
12,0.0001479588
13,0.0000931292
14,0.0000693329
15,0.0000569496
16,0.0000418000
17,0.0000371011
18,0.0000169580
19,0.0000132966
20,0.0000080216
21,0.0000062614
22,0.0000035120
23,0.0000044032
24,0.0000018288
25,0.0000017156
26,0.0000008510
27,0.0000009655
28,0.0000005447
29,0.0000005612
30,0.0000002992
31,0.0000003104
32,0.0000001700
33,0.0000001413
34,0.0000001002
35,0.0000000667
36,0.0000000571
37,0.0000000538
38,0.0000000295
39,0.0000000335
40,0.0000000255
41,0.0000000210
42,0.0000000130
43,0.0000000121
44,0.0000000088


==> results/Australian/Test4b/Line5.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0560012925
3,0.0079023048
4,0.0027303684
5,0.0007619528
6,0.0004382318
7,0.0002607233
8,0.0001971614
9,0.0000913268
10,0.0000712153
11,0.0000383956
12,0.0000326614
13,0.0000149216
14,0.0000115115
15,0.0000036596
16,0.0000022847
17,0.0000015551
18,0.0000013984
19,0.0000002982
20,0.0000001823
21,0.0000001731
22,0.0000000706
23,0.0000000505
24,0.0000000286
25,0.0000000223
26,0.0000000078


==> results/Australian/Test4b/Line6.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0530755165
3,0.0067941714
4,0.0011455061
5,0.0004630910
6,0.0001362954
7,0.0000890222
8,0.0000253203
9,0.0000229825
10,0.0000094461
11,0.0000051847
12,0.0000022380
13,0.0000012092
14,0.0000008015
15,0.0000003313
16,0.0000002175
17,0.0000000754
18,0.0000000272
19,0.0000000025


==> results/Australian/Test6a/Line1.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.3036962115
3,0.1506958850
4,0.0899889148
5,0.0632336267
6,0.0424508574
7,0.0342290720
8,0.0259240306
9,0.0225411573
10,0.0189548253
11,0.0169826754
12,0.0153102253
13,0.0137556496
14,0.0129995720
15,0.0116019742
16,0.0113651472
17,0.0100547608
18,0.0101456436
19,0.0088962061
20,0.0092068550
21,0.0080025318
22,0.0084663103
23,0.0072953673
24,0.0078689598
25,0.0067225471
26,0.0073767715
27,0.0062484023
28,0.0069629717
29,0.0058480557
30,0.0066084265
31,0.0055038485
32,0.0062992716
33,0.0052030434
34,0.0060253355
35,0.0049363200
36,0.0057790760
37,0.0046967730
38,0.0055548515
39,0.0044792293
40,0.0053484111
41,0.0042797752
42,0.0051565313
43,0.0040954213
44,0.0049767539
45,0.0039238629
46,0.0048071931
47,0.0037633056
48,0.0046463930
49,0.0036123377
50,0.0044932221
51,0.0034698360
52,0.0043467936
53,0.0033348966
54,0.0042064065
55,0.0032067822
56,0.0040715008
57,0.0030848842
58,0.0039416238
59,0.0029686932
60,0.0038164055
61,0.0028577772
62,0.0036955388
63,0.0027517653
64,0.0035787656
65,0.0026503350
66,0.0034658657
67,0.0025532027
68,0.0033566485
69,0.0024601165
70,0.0032509469
71,0.0023708502
72,0.0031486123
73,0.0022851995
74,0.0030495108
75,0.0022029777
76,0.0029535205
77,0.0021240140
78,0.0028605295
79,0.0020481505
80,0.0027704336
81,0.0019752406
82,0.0026831356
83,0.0019051481
84,0.0025985438
85,0.0018377454
86,0.0025165714
87,0.0017729129
88,0.0024371360
89,0.0017105382
90,0.0023601584
91,0.0016505151
92,0.0022855632
93,0.0015927435
94,0.0022132774
95,0.0015371284
96,0.0021432311
97,0.0014835802
98,0.0020753565
99,0.0014320133
100,0.0020095881
101,0.0013823466
102,0.0019458628
103,0.0013345032
104,0.0018841190
105,0.0012884093
106,0.0018242972
107,0.0012439952
108,0.0017663398
109,0.0012011938
110,0.0017101905
111,0.0011599416
112,0.0016557951
113,0.0011201777
114,0.0016031007
115,0.0010818440
116,0.0015520558
117,0.0010448847
118,0.0015026106
119,0.0010092469
120,0.0014547167
121,0.0009748797
122,0.0014083270
123,0.0009417344
124,0.0013633957
125,0.0009097644
126,0.0013198783
127,0.0008789252
128,0.0012777318
129,0.0008491739
130,0.0012369141
131,0.0008204696
132,0.0011973846
133,0.0007927732
134,0.0011591037
135,0.0007660468
136,0.0011220331
137,0.0007402545
138,0.0010861353
139,0.0007153617
140,0.0010513742
141,0.0006913350
142,0.0010177147
143,0.0006681427
144,0.0009851227
145,0.0006457541
146,0.0009535650
147,0.0006241399
148,0.0009230096
149,0.0006032718
150,0.0008934252
151,0.0005831227
152,0.0008647817
153,0.0005636667
154,0.0008370496
155,0.0005448787
156,0.0008102006
157,0.0005267346
158,0.0007842070
159,0.0005092114
160,0.0007590420
161,0.0004922869
162,0.0007346797
163,0.0004759396
164,0.0007110949
165,0.0004601491
166,0.0006882631
167,0.0004448956
168,0.0006661608
169,0.0004301602
170,0.0006447649
171,0.0004159244
172,0.0006240532
173,0.0004021707
174,0.0006040041
175,0.0003888822
176,0.0005845968
177,0.0003760426
178,0.0005658108
179,0.0003636361
180,0.0005476267
181,0.0003516478
182,0.0005300254
183,0.0003400629
184,0.0005129883
185,0.0003288674
186,0.0004964977
187,0.0003180480
188,0.0004805361
189,0.0003075915
190,0.0004650869
191,0.0002974854
192,0.0004501337
193,0.0002877177
194,0.0004356608
195,0.0002782767
196,0.0004216529
197,0.0002691511
198,0.0004080951
199,0.0002603302
200,0.0003949733
201,0.0002518035
202,0.0003822734
203,0.0002435610
204,0.0003699820
205,0.0002355929
206,0.0003580861
207,0.0002278899
208,0.0003465730
209,0.0002204430
210,0.0003354306
211,0.0002132435
212,0.0003246469
213,0.0002062829
214,0.0003142106
215,0.0001995532
216,0.0003041105
217,0.0001930466
218,0.0002943357
219,0.0001867555
220,0.0002848760
221,0.0001806726
222,0.0002757212
223,0.0001747910
224,0.0002668616
225,0.0001691038
226,0.0002582876
227,0.0001636044
228,0.0002499901
229,0.0001582866
230,0.0002419602
231,0.0001531443
232,0.0002341894
233,0.0001481716
234,0.0002266692
235,0.0001433627
236,0.0002193917
237,0.0001387122
238,0.0002123490
239,0.0001342149
240,0.0002055336
241,0.0001298655
242,0.0001989382
243,0.0001256591
244,0.0001925556
245,0.0001215910
246,0.0001863791
247,0.0001176566
248,0.0001804019
249,0.0001138513
250,0.0001746177
251,0.0001101709
252,0.0001690203
253,0.0001066113
254,0.0001636035
255,0.0001031683
256,0.0001583616
257,0.0000998382
258,0.0001532890
259,0.0000966171
260,0.0001483801
261,0.0000935016
262,0.0001436297
263,0.0000904879
264,0.0001390326
265,0.0000875729
266,0.0001345840
267,0.0000847531
268,0.0001302790
269,0.0000820255
270,0.0001261129
271,0.0000793870
272,0.0001220813
273,0.0000768347
274,0.0001181798
275,0.0000743656
276,0.0001144042
277,0.0000719771
278,0.0001107505
279,0.0000696665
280,0.0001072146
281,0.0000674312
282,0.0001037928
283,0.0000652688
284,0.0001004815
285,0.0000631767
286,0.0000972769
287,0.0000611528
288,0.0000941756
289,0.0000591947
290,0.0000911744
291,0.0000573003
292,0.0000882699
293,0.0000554675
294,0.0000854591
295,0.0000536942
296,0.0000827389
297,0.0000519786
298,0.0000801063
299,0.0000503186
300,0.0000775585
301,0.0000487125
302,0.0000750928
303,0.0000471586
304,0.0000727065
305,0.0000456550
306,0.0000703971
307,0.0000442001
308,0.0000681620
309,0.0000427924
310,0.0000659988
311,0.0000414303
312,0.0000639052
313,0.0000401123
314,0.0000618790
315,0.0000388369
316,0.0000599180
317,0.0000376027
318,0.0000580200
319,0.0000364085
320,0.0000561830
321,0.0000352528
322,0.0000544050
323,0.0000341345
324,0.0000526842
325,0.0000330523
326,0.0000510186
327,0.0000320050
328,0.0000494065
329,0.0000309915
330,0.0000478461
331,0.0000300106
332,0.0000463358
333,0.0000290614
334,0.0000448740
335,0.0000281427
336,0.0000434590
337,0.0000272537
338,0.0000420894
339,0.0000263932
340,0.0000407636
341,0.0000255604
342,0.0000394804
343,0.0000247543
344,0.0000382382
345,0.0000239742
346,0.0000370358
347,0.0000232192
348,0.0000358718
349,0.0000224883
350,0.0000347451
351,0.0000217809
352,0.0000336544
353,0.0000210962
354,0.0000325986
355,0.0000204335
356,0.0000315765
357,0.0000197920
358,0.0000305870
359,0.0000191710
360,0.0000296291
361,0.0000185699
362,0.0000287018
363,0.0000179880
364,0.0000278040
365,0.0000174247
366,0.0000269349
367,0.0000168795
368,0.0000260934
369,0.0000163516
370,0.0000252788
371,0.0000158406
372,0.0000244901
373,0.0000153459
374,0.0000237264
375,0.0000148669
376,0.0000229871
377,0.0000144033
378,0.0000222713
379,0.0000139544
380,0.0000215782
381,0.0000135198
382,0.0000209071
383,0.0000130990
384,0.0000202573
385,0.0000126916
386,0.0000196281
387,0.0000122971
388,0.0000190189
389,0.0000119152
390,0.0000184290
391,0.0000115454
392,0.0000178578
393,0.0000111873
394,0.0000173047
395,0.0000108406
396,0.0000167690
397,0.0000105048
398,0.0000162503
399,0.0000101797
400,0.0000157480
401,0.0000098649
402,0.0000152616
403,0.0000095600
404,0.0000147905
405,0.0000092648
406,0.0000143343
407,0.0000089789
408,0.0000138924
409,0.0000087020
410,0.0000134645
411,0.0000084339
412,0.0000130501
413,0.0000081742
414,0.0000126487
415,0.0000079227
416,0.0000122599
417,0.0000076791
418,0.0000118834
419,0.0000074432
420,0.0000115187
421,0.0000072147
422,0.0000111654
423,0.0000069934
424,0.0000108233
425,0.0000067790
426,0.0000104918
427,0.0000065714
428,0.0000101708
429,0.0000063702
430,0.0000098598
431,0.0000061754
432,0.0000095585
433,0.0000059867
434,0.0000092667
435,0.0000058039
436,0.0000089840
437,0.0000056268
438,0.0000087101
439,0.0000054552
440,0.0000084448
441,0.0000052890
442,0.0000081878
443,0.0000051280
444,0.0000079387
445,0.0000049720
446,0.0000076974
447,0.0000048209
448,0.0000074637
449,0.0000046745
450,0.0000072372
451,0.0000045326
452,0.0000070177
453,0.0000043952
454,0.0000068051
455,0.0000042620
456,0.0000065991
457,0.0000041330
458,0.0000063995
459,0.0000040080
460,0.0000062060
461,0.0000038868
462,0.0000060186
463,0.0000037694
464,0.0000058369
465,0.0000036556
466,0.0000056609
467,0.0000035454
468,0.0000054903
469,0.0000034386
470,0.0000053250
471,0.0000033350
472,0.0000051648
473,0.0000032347
474,0.0000050095
475,0.0000031375
476,0.0000048590
477,0.0000030432
478,0.0000047132
479,0.0000029519
480,0.0000045718
481,0.0000028634
482,0.0000044348
483,0.0000027776
484,0.0000043020
485,0.0000026944
486,0.0000041733
487,0.0000026138
488,0.0000040486
489,0.0000025357
490,0.0000039276
491,0.0000024599
492,0.0000038104
493,0.0000023865
494,0.0000036967
495,0.0000023153
496,0.0000035866
497,0.0000022463
498,0.0000034798
499,0.0000021795
500,0.0000033762
501,0.0000021146
502,0.0000032758
503,0.0000020518
504,0.0000031785
505,0.0000019908
506,0.0000030842
507,0.0000019317
508,0.0000029927
509,0.0000018744
510,0.0000029040
511,0.0000018189
512,0.0000028180
513,0.0000017650
514,0.0000027346
515,0.0000017128
516,0.0000026537
517,0.0000016622
518,0.0000025753
519,0.0000016131
520,0.0000024993
521,0.0000015655
522,0.0000024256
523,0.0000015193
524,0.0000023541
525,0.0000014745
526,0.0000022848
527,0.0000014311
528,0.0000022175
529,0.0000013890
530,0.0000021523
531,0.0000013482
532,0.0000020891
533,0.0000013086
534,0.0000020277
535,0.0000012701
536,0.0000019683
537,0.0000012329
538,0.0000019106
539,0.0000011968
540,0.0000018546
541,0.0000011617
542,0.0000018003
543,0.0000011277
544,0.0000017477
545,0.0000010947
546,0.0000016966
547,0.0000010628
548,0.0000016470
549,0.0000010317
550,0.0000015990
551,0.0000010016
552,0.0000015524
553,0.0000009724
554,0.0000015071
555,0.0000009441
556,0.0000014632
557,0.0000009166
558,0.0000014207
559,0.0000008900
560,0.0000013794
561,0.0000008641
562,0.0000013393
563,0.0000008390
564,0.0000013004
565,0.0000008146
566,0.0000012627
567,0.0000007910
568,0.0000012261
569,0.0000007681
570,0.0000011906
571,0.0000007459
572,0.0000011561
573,0.0000007243
574,0.0000011227
575,0.0000007033
576,0.0000010903
577,0.0000006830
578,0.0000010588
579,0.0000006633
580,0.0000010282
581,0.0000006442
582,0.0000009986
583,0.0000006256
584,0.0000009698
585,0.0000006076
586,0.0000009419
587,0.0000005901
588,0.0000009148
589,0.0000005731
590,0.0000008885
591,0.0000005566
592,0.0000008629
593,0.0000005406
594,0.0000008382
595,0.0000005251
596,0.0000008141
597,0.0000005100
598,0.0000007908
599,0.0000004954
600,0.0000007681
601,0.0000004812
602,0.0000007461
603,0.0000004675
604,0.0000007248
605,0.0000004541
606,0.0000007040
607,0.0000004411
608,0.0000006839
609,0.0000004285
610,0.0000006644
611,0.0000004163
612,0.0000006454
613,0.0000004044
614,0.0000006270
615,0.0000003929
616,0.0000006091
617,0.0000003817
618,0.0000005918
619,0.0000003708
620,0.0000005749
621,0.0000003602
622,0.0000005586
623,0.0000003500
624,0.0000005427
625,0.0000003400
626,0.0000005273
627,0.0000003304
628,0.0000005123
629,0.0000003210
630,0.0000004978
631,0.0000003119
632,0.0000004837
633,0.0000003031
634,0.0000004700
635,0.0000002945
636,0.0000004567
637,0.0000002861
638,0.0000004437
639,0.0000002780
640,0.0000004312
641,0.0000002702
642,0.0000004190
643,0.0000002625
644,0.0000004072
645,0.0000002551
646,0.0000003957
647,0.0000002479
648,0.0000003845
649,0.0000002409
650,0.0000003737
651,0.0000002341
652,0.0000003631
653,0.0000002275
654,0.0000003529
655,0.0000002211
656,0.0000003430
657,0.0000002149
658,0.0000003333
659,0.0000002089
660,0.0000003239
661,0.0000002030
662,0.0000003148
663,0.0000001973
664,0.0000003060
665,0.0000001917
666,0.0000002974
667,0.0000001864
668,0.0000002891
669,0.0000001811
670,0.0000002809
671,0.0000001761
672,0.0000002731
673,0.0000001711
674,0.0000002654
675,0.0000001663
676,0.0000002580
677,0.0000001617
678,0.0000002508
679,0.0000001572
680,0.0000002438
681,0.0000001528
682,0.0000002369
683,0.0000001485
684,0.0000002303
685,0.0000001443
686,0.0000002239
687,0.0000001403
688,0.0000002176
689,0.0000001364
690,0.0000002116
691,0.0000001326
692,0.0000002057
693,0.0000001289
694,0.0000001999
695,0.0000001253
696,0.0000001944
697,0.0000001218
698,0.0000001890
699,0.0000001184
700,0.0000001837
701,0.0000001151
702,0.0000001786
703,0.0000001119
704,0.0000001736
705,0.0000001088
706,0.0000001688
707,0.0000001058
708,0.0000001641
709,0.0000001029
710,0.0000001596
711,0.0000001000
712,0.0000001551
713,0.0000000972
714,0.0000001508
715,0.0000000945
716,0.0000001466
717,0.0000000919
718,0.0000001426
719,0.0000000894
720,0.0000001386
721,0.0000000869
722,0.0000001348
723,0.0000000845
724,0.0000001311
725,0.0000000821
726,0.0000001274
727,0.0000000799
728,0.0000001239
729,0.0000000777
730,0.0000001205
731,0.0000000755
732,0.0000001172
733,0.0000000734
734,0.0000001139
735,0.0000000714
736,0.0000001108
737,0.0000000694
738,0.0000001077
739,0.0000000675
740,0.0000001047
741,0.0000000657
742,0.0000001019
743,0.0000000638
744,0.0000000991
745,0.0000000621
746,0.0000000963
747,0.0000000604
748,0.0000000937
749,0.0000000587
750,0.0000000911
751,0.0000000571
752,0.0000000886
753,0.0000000555
754,0.0000000861
755,0.0000000540
756,0.0000000838
757,0.0000000525
758,0.0000000815
759,0.0000000511
760,0.0000000792
761,0.0000000497
762,0.0000000771
763,0.0000000483
764,0.0000000749
765,0.0000000470
766,0.0000000729
767,0.0000000457
768,0.0000000709
769,0.0000000444
770,0.0000000689
771,0.0000000432
772,0.0000000670
773,0.0000000420
774,0.0000000652
775,0.0000000409
776,0.0000000634
777,0.0000000398
778,0.0000000617
779,0.0000000387
780,0.0000000600
781,0.0000000376
782,0.0000000584
783,0.0000000366
784,0.0000000568
785,0.0000000356
786,0.0000000552
787,0.0000000346
788,0.0000000537
789,0.0000000337
790,0.0000000522
791,0.0000000327
792,0.0000000508
793,0.0000000318
794,0.0000000494
795,0.0000000310
796,0.0000000481
797,0.0000000301
798,0.0000000467
799,0.0000000293
800,0.0000000455
801,0.0000000285
802,0.0000000442
803,0.0000000277
804,0.0000000430
805,0.0000000270
806,0.0000000418
807,0.0000000262
808,0.0000000407
809,0.0000000255
810,0.0000000396
811,0.0000000248
812,0.0000000385
813,0.0000000241
814,0.0000000375
815,0.0000000235
816,0.0000000364
817,0.0000000228
818,0.0000000355
819,0.0000000222
820,0.0000000345
821,0.0000000216
822,0.0000000335
823,0.0000000210
824,0.0000000326
825,0.0000000205
826,0.0000000317
827,0.0000000199
828,0.0000000309
829,0.0000000194
830,0.0000000300
831,0.0000000188
832,0.0000000292
833,0.0000000183
834,0.0000000284
835,0.0000000178
836,0.0000000277
837,0.0000000173
838,0.0000000269
839,0.0000000169
840,0.0000000262
841,0.0000000164
842,0.0000000255
843,0.0000000160
844,0.0000000248
845,0.0000000155
846,0.0000000241
847,0.0000000151
848,0.0000000234
849,0.0000000147
850,0.0000000228
851,0.0000000143
852,0.0000000222
853,0.0000000139
854,0.0000000216
855,0.0000000135
856,0.0000000210
857,0.0000000132
858,0.0000000204
859,0.0000000128
860,0.0000000199
861,0.0000000125
862,0.0000000193
863,0.0000000121
864,0.0000000188
865,0.0000000118
866,0.0000000183
867,0.0000000115
868,0.0000000178
869,0.0000000112
870,0.0000000173
871,0.0000000109
872,0.0000000169
873,0.0000000106
874,0.0000000164
875,0.0000000103
876,0.0000000160
877,0.0000000100
878,0.0000000155
879,0.0000000097


==> results/Australian/Test6a/Line2.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0965110801
3,0.0373424829
4,0.0236049197
5,0.0180752273
6,0.0103064299
7,0.0138935746
8,0.0076495001
9,0.0076268664
10,0.0060138564
11,0.0080109793
12,0.0046131056
13,0.0058599313
14,0.0048532387
15,0.0033208584
16,0.0035697641
17,0.0027660919
18,0.0025248093
19,0.0022323106
20,0.0026883326
21,0.0019600471
22,0.0024746261
23,0.0020560672
24,0.0016090825
25,0.0015218545
26,0.0014749168
27,0.0015165708
28,0.0012724228
29,0.0011965159
30,0.0011574010
31,0.0009299582
32,0.0008738850
33,0.0008784354
34,0.0008975099
35,0.0010214647
36,0.0005441256
37,0.0008875896
38,0.0005630232
39,0.0003783205
40,0.0003927713
41,0.0004964125
42,0.0003755745
43,0.0003676779
44,0.0004952660
45,0.0002942826
46,0.0002447941
47,0.0003295477
48,0.0002518082
49,0.0002562709
50,0.0001937608
51,0.0003284329
52,0.0001821181
53,0.0001975307
54,0.0001360961
55,0.0001871378
56,0.0001857198
57,0.0001292342
58,0.0001766709
59,0.0001273751
60,0.0000975269
61,0.0001623637
62,0.0001091495
63,0.0000820927
64,0.0001240640
65,0.0000848860
66,0.0000787569
67,0.0000699871
68,0.0000649344
69,0.0000475097
70,0.0000438232
71,0.0000605269
72,0.0000537542
73,0.0000372027
74,0.0000574511
75,0.0000315960
76,0.0000560467
77,0.0000292774
78,0.0000266687
79,0.0000312809
80,0.0000347130
81,0.0000233292
82,0.0000346763
83,0.0000354196
84,0.0000264164
85,0.0000191334
86,0.0000211585
87,0.0000195038
88,0.0000161578
89,0.0000147309
90,0.0000149103
91,0.0000128322
92,0.0000119911
93,0.0000101193
94,0.0000154177
95,0.0000107050
96,0.0000126910
97,0.0000094487
98,0.0000088917
99,0.0000071439
100,0.0000095166
101,0.0000079260
102,0.0000121625
103,0.0000067520
104,0.0000091279
105,0.0000054675
106,0.0000063038
107,0.0000056462
108,0.0000042310
109,0.0000079748
110,0.0000060398
111,0.0000047781
112,0.0000040030
113,0.0000040987
114,0.0000062938
115,0.0000043057
116,0.0000031216
117,0.0000030282
118,0.0000031326
119,0.0000030918
120,0.0000020902
121,0.0000025136
122,0.0000022665
123,0.0000017953
124,0.0000015574
125,0.0000022777
126,0.0000012037
127,0.0000018942
128,0.0000009230
129,0.0000011548
130,0.0000012190
131,0.0000008314
132,0.0000008126
133,0.0000006839
134,0.0000010136
135,0.0000006467
136,0.0000008151
137,0.0000006156
138,0.0000007844
139,0.0000004514
140,0.0000008988
141,0.0000003970
142,0.0000003578
143,0.0000003126
144,0.0000003847
145,0.0000003177
146,0.0000002647
147,0.0000004030
148,0.0000002630
149,0.0000003049
150,0.0000003435
151,0.0000002299
152,0.0000002594
153,0.0000002356
154,0.0000002254
155,0.0000001784
156,0.0000003297
157,0.0000001868
158,0.0000001732
159,0.0000001595
160,0.0000001591
161,0.0000001179
162,0.0000003199
163,0.0000001998
164,0.0000000984
165,0.0000001097
166,0.0000001361
167,0.0000001175
168,0.0000000896
169,0.0000000721
170,0.0000001042
171,0.0000000577
172,0.0000000924
173,0.0000000805
174,0.0000000446
175,0.0000000414
176,0.0000000530
177,0.0000000382
178,0.0000000830
179,0.0000000349
180,0.0000000371
181,0.0000000418
182,0.0000000347
183,0.0000000368
184,0.0000000260
185,0.0000000337
186,0.0000000247
187,0.0000000359
188,0.0000000207
189,0.0000000278
190,0.0000000202
191,0.0000000143
192,0.0000000229
193,0.0000000201
194,0.0000000152
195,0.0000000128
196,0.0000000157
197,0.0000000138
198,0.0000000136
199,0.0000000103
200,0.0000000093


==> results/Australian/Test6a/Line3.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.2245876589
3,0.0631200260
4,0.0397540469
5,0.0128326546
6,0.0091231552
7,0.0046265994
8,0.0035744544
9,0.0026039546
10,0.0023115816
11,0.0019390736
12,0.0013085122
13,0.0012572400
14,0.0009991185
15,0.0009355562
16,0.0006897210
17,0.0007961607
18,0.0008318398
19,0.0007943988
20,0.0006122214
21,0.0005219244
22,0.0004019196
23,0.0002342529
24,0.0002534893
25,0.0002208349
26,0.0002103423
27,0.0001702757
28,0.0002267400
29,0.0001708804
30,0.0001366233
31,0.0001195428
32,0.0001124658
33,0.0001102878
34,0.0001048898
35,0.0000920454
36,0.0000885273
37,0.0000755804
38,0.0000771674
39,0.0000690036
40,0.0000662721
41,0.0000595224
42,0.0000557023
43,0.0000473795
44,0.0000561249
45,0.0000473274
46,0.0000358344
47,0.0000327172
48,0.0000352406
49,0.0000297957
50,0.0000238287
51,0.0000193288
52,0.0000201965
53,0.0000241433
54,0.0000214409
55,0.0000193292
56,0.0000162396
57,0.0000132500
58,0.0000123938
59,0.0000086227
60,0.0000083914
61,0.0000059520
62,0.0000047864
63,0.0000057424
64,0.0000043181
65,0.0000040486
66,0.0000028826
67,0.0000025871
68,0.0000025768
69,0.0000029795
70,0.0000023767
71,0.0000024786
72,0.0000020924
73,0.0000017916
74,0.0000018546
75,0.0000030792
76,0.0000020071
77,0.0000012352
78,0.0000011326
79,0.0000007587
80,0.0000007898
81,0.0000008650
82,0.0000006448
83,0.0000006643
84,0.0000004447
85,0.0000004610
86,0.0000003769
87,0.0000002499
88,0.0000002148
89,0.0000001990
90,0.0000002291
91,0.0000001922
92,0.0000001581
93,0.0000001340
94,0.0000000806
95,0.0000000611
96,0.0000000433
97,0.0000000337
98,0.0000000217
99,0.0000000166
100,0.0000000127
101,0.0000000139
102,0.0000000122
103,0.0000000146
104,0.0000000095


==> results/Australian/Test6a/Line4.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0560012925
3,0.0079023048
4,0.0027303684
5,0.0007619528
6,0.0004382318
7,0.0002607233
8,0.0001971614
9,0.0000913268
10,0.0000712153
11,0.0000383956
12,0.0000326614
13,0.0000149216
14,0.0000115115
15,0.0000036596
16,0.0000022847
17,0.0000015551
18,0.0000013984
19,0.0000002982
20,0.0000001823
21,0.0000001731
22,0.0000000706
23,0.0000000505
24,0.0000000286
25,0.0000000223
26,0.0000000078


==> results/Australian/Test6b/Line1.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.3036962115
3,0.0416113196
4,0.0120171397
5,0.0061962766
6,0.0070176510
7,0.0033847745
8,0.0036301693
9,0.0019047864
10,0.0015138277
11,0.0011383686
12,0.0008727049
13,0.0006868659
14,0.0005177043
15,0.0004158520
16,0.0003106535
17,0.0002523632
18,0.0001876760
19,0.0001535572
20,0.0001139904
21,0.0000937489
22,0.0000695873
23,0.0000574681
24,0.0000427023
25,0.0000353942
26,0.0000263478
27,0.0000219133
28,0.0000163501
29,0.0000136429
30,0.0000102058
31,0.0000085430
32,0.0000064081
33,0.0000053804
34,0.0000040468
35,0.0000034076
36,0.0000025697
37,0.0000021695
38,0.0000016401
39,0.0000013880
40,0.0000010516
41,0.0000008919
42,0.0000006770
43,0.0000005752
44,0.0000004374
45,0.0000003722
46,0.0000002835
47,0.0000002415
48,0.0000001842
49,0.0000001571
50,0.0000001199
51,0.0000001024
52,0.0000000782
53,0.0000000668
54,0.0000000511
55,0.0000000437
56,0.0000000334
57,0.0000000286
58,0.0000000219
59,0.0000000187
60,0.0000000143
61,0.0000000123
62,0.0000000094


==> results/Australian/Test6b/Line2.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0965110801
3,0.0215739962
4,0.0088046597
5,0.0046629850
6,0.0021315431
7,0.0013710598
8,0.0005455107
9,0.0004275018
10,0.0003676929
11,0.0001993319
12,0.0001479588
13,0.0000931292
14,0.0000693329
15,0.0000569496
16,0.0000418000
17,0.0000371011
18,0.0000169580
19,0.0000132966
20,0.0000080216
21,0.0000062614
22,0.0000035120
23,0.0000044032
24,0.0000018288
25,0.0000017156
26,0.0000008510
27,0.0000009655
28,0.0000005447
29,0.0000005612
30,0.0000002992
31,0.0000003104
32,0.0000001700
33,0.0000001413
34,0.0000001002
35,0.0000000667
36,0.0000000571
37,0.0000000538
38,0.0000000295
39,0.0000000335
40,0.0000000255
41,0.0000000210
42,0.0000000130
43,0.0000000121
44,0.0000000088


==> results/Australian/Test6b/Line3.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.1604040908
3,0.0336848327
4,0.0067853795
5,0.0039576212
6,0.0032854521
7,0.0022334643
8,0.0015253866
9,0.0010855946
10,0.0011394066
11,0.0008762899
12,0.0007349046
13,0.0004760616
14,0.0004697473
15,0.0003035992
16,0.0003234016
17,0.0002363039
18,0.0001684020
19,0.0001366936
20,0.0000848235
21,0.0000732233
22,0.0000660680
23,0.0000638711
24,0.0000446308
25,0.0000348864
26,0.0000259275
27,0.0000310997
28,0.0000265040
29,0.0000300891
30,0.0000200016
31,0.0000136180
32,0.0000121527
33,0.0000071583
34,0.0000059622
35,0.0000064567
36,0.0000045076
37,0.0000034868
38,0.0000033931
39,0.0000028492
40,0.0000024900
41,0.0000014433
42,0.0000012113
43,0.0000011193
44,0.0000011623
45,0.0000011585
46,0.0000010616
47,0.0000007655
48,0.0000005545
49,0.0000002969
50,0.0000002215
51,0.0000001612
52,0.0000001397
53,0.0000001006
54,0.0000001074
55,0.0000000612
56,0.0000000494
57,0.0000000479
58,0.0000000300
59,0.0000000326
60,0.0000000165
61,0.0000000105
62,0.0000000084


==> results/Australian/Test6b/Line4.csv <==
Iteration,GradNorm
1,0.6376701451
2,0.0583931850
3,0.0071493512
4,0.0027106680
5,0.0019441172
6,0.0008526897
7,0.0003721006
8,0.0002009109
9,0.0000771231
10,0.0000379982
11,0.0000111580
12,0.0000053311
13,0.0000026823
14,0.0000013732
15,0.0000008305
16,0.0000002571
17,0.0000000790
18,0.0000000446
19,0.0000000182
20,0.0000000047


==> results/Gisette/Test9/Line1.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.7498640265
3,0.3217381757
4,0.1420119461
5,0.0539152501
6,0.0202971993
7,0.0075754598
8,0.0031247635
9,0.0015241484
10,0.0008461165
11,0.0003568117
12,0.0001809806
13,0.0001378268
14,0.0001183515
15,0.0000827158
16,0.0000743067
17,0.0000525703
18,0.0000501063
19,0.0000343756
20,0.0000343824
21,0.0000228656
22,0.0000236864
23,0.0000153695
24,0.0000163292
25,0.0000104009
26,0.0000112562
27,0.0000070720
28,0.0000077578
29,0.0000048258
30,0.0000053465
31,0.0000033023
32,0.0000036854
33,0.0000022651
34,0.0000025414
35,0.0000015567
36,0.0000017535
37,0.0000010717
38,0.0000012107
39,0.0000007389
40,0.0000008366
41,0.0000005101
42,0.0000005785
43,0.0000003525
44,0.0000004003
45,0.0000002439
46,0.0000002773
47,0.0000001689
48,0.0000001921
49,0.0000001171
50,0.0000001333
51,0.0000000812
52,0.0000000925
53,0.0000000563
54,0.0000000642
55,0.0000000391
56,0.0000000446
57,0.0000000272
58,0.0000000310
59,0.0000000189
60,0.0000000216
61,0.0000000132
62,0.0000000150
63,0.0000000092


==> results/Gisette/Test9/Line2.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.2724342981
3,0.0516851609
4,0.0091630923
5,0.0014005028
6,0.0005469102
7,0.0005837697
8,0.0002504415
9,0.0001723398
10,0.0000600400
11,0.0000751130
12,0.0000231965
13,0.0000249962
14,0.0000113239
15,0.0000112505
16,0.0000058805
17,0.0000058383
18,0.0000030618
19,0.0000030811
20,0.0000016140
21,0.0000015680
22,0.0000008573
23,0.0000008331
24,0.0000004568
25,0.0000004326
26,0.0000001560
27,0.0000000726
28,0.0000000624
29,0.0000000341
30,0.0000000154
31,0.0000000083


==> results/Gisette/Test9/Line3.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.6417252488
3,0.2339216360
4,0.0880658273
5,0.0336097420
6,0.0130788452
7,0.0052853933
8,0.0023054660
9,0.0009649157
10,0.0004625730
11,0.0002775235
12,0.0001912111
13,0.0001385951
14,0.0001017516
15,0.0000748909
16,0.0000554256
17,0.0000442879
18,0.0000357961
19,0.0000293291
20,0.0000234600
21,0.0000172189
22,0.0000135264
23,0.0000104214
24,0.0000082031
25,0.0000065732
26,0.0000051074
27,0.0000037295
28,0.0000028074
29,0.0000022361
30,0.0000017106
31,0.0000013604
32,0.0000010237
33,0.0000008077
34,0.0000006512
35,0.0000005250
36,0.0000004088
37,0.0000003229
38,0.0000002477
39,0.0000001957
40,0.0000001589
41,0.0000001246
42,0.0000000976
43,0.0000000755
44,0.0000000599
45,0.0000000457
46,0.0000000359
47,0.0000000289
48,0.0000000224
49,0.0000000177
50,0.0000000132
51,0.0000000104
52,0.0000000084


==> results/Gisette/Test9/Line4.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.2660902243
3,0.0562230229
4,0.0088749295
5,0.0010017095
6,0.0003138112
7,0.0001710588
8,0.0000901951
9,0.0000251093
10,0.0000307444
11,0.0000050848
12,0.0000014732
13,0.0000015206
14,0.0000004993
15,0.0000003764
16,0.0000002055
17,0.0000000678
18,0.0000000207
19,0.0000000197
20,0.0000000043


==> results/Gisette/Test9a/Line1.csv <==
Iteration,GradNorm
1,2.5560888878
2,9.4098692195
3,1.7748829989
4,2.4250766239
5,1.7206774834
6,2.2902014306
7,1.6707338115
8,2.1695998315
9,1.6245340140
10,2.0608558504
11,1.5816482902
12,1.9621205019
13,1.5417153892
14,1.8719444523
15,1.5044284702
16,1.7891687749
17,1.4695246029
18,1.7128510597
19,1.4367767808
20,1.6422139068
21,1.4059877258
22,1.5766080772
23,1.3769850034
24,1.5154855255
25,1.3496171192
26,1.4583792682
27,1.3237503617
28,1.4048880889
29,1.2992662236
30,1.3546647335
31,1.2760592774
32,1.3074066716
33,1.2540354111
34,1.2628487747
35,1.2331103526
36,1.2207574465
37,1.2132084290
38,1.1809258699
39,1.1942615165
40,1.1431701210
41,1.1762081480
42,1.1073259656
43,1.1589927511
44,1.0732461970
45,1.1425649948
46,1.0407984089
47,1.1268792275
48,1.0098631183
49,1.1118939924
50,0.9803321753
51,1.0975716085
52,0.9521074073
53,1.0838778072
54,0.9250994574
55,1.0707814178
56,0.8992267845
57,1.0582540945
58,0.8744147980
59,1.0462700795
60,0.8505951059
61,1.0348059985
62,0.8277048592
63,1.0238406849
64,0.8056861777
65,1.0133550285
66,0.7844856448
67,1.0033318484
68,0.7640538618
69,0.9937557860
70,0.7443450537
71,0.9846132187
72,0.7253167178
73,0.9758921919
74,0.7069293113
75,0.9675823698
76,0.6891459709
77,0.9596750031
78,0.6719322610
79,0.9521629169
80,0.6552559461
81,0.9450405163
82,0.6390867851
83,0.9383038129
84,0.6233963430
85,0.9319504740
86,0.6081578190
87,0.9259798966
88,0.5933458875
89,0.9203933093
90,0.5789365505
91,0.9151939087
92,0.5649069992
93,0.9103870338
94,0.5512354825
95,0.9059803883
96,0.5379011811
97,0.9019843204
98,0.5248840847
99,0.8984121733
100,0.5121648705


==> results/Gisette/Test9a/Line2.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.9713363143
3,0.2093872040
4,0.2162138561
5,0.0336419341
6,0.0505713047
7,0.0054737326
8,0.0118904525
9,0.0012121459
10,0.0016291747
11,0.0006833243
12,0.0007477050
13,0.0004745208
14,0.0004294649
15,0.0003717659
16,0.0003283137
17,0.0049766465
18,0.0002584597
19,0.0016858632
20,0.0002047562
21,0.0008506799
22,0.0001714457
23,0.0028408499
24,0.0001293737
25,0.0012674419
26,0.0001093241
27,0.0014489758
28,0.0000841786
29,0.0005899702
30,0.0000702111
31,0.0004838949
32,0.0000606911
33,0.0009421448
34,0.0000409319
35,0.0002379171
36,0.0000332566
37,0.0002187382
38,0.0000291362
39,0.0000251233
40,0.0000219041
41,0.0000162162
42,0.0002126163
43,0.0000124895
44,0.0001364753
45,0.0000100657
46,0.0000086300
47,0.0001006560
48,0.0000068935
49,0.0000535650
50,0.0000055233
51,0.0000051176
52,0.0000040920
53,0.0000658286
54,0.0000029929
55,0.0000022825
56,0.0000019492
57,0.0000016790
58,0.0000105725
59,0.0000013301
60,0.0000077927
61,0.0000011099
62,0.0000064990
63,0.0000009430
64,0.0000045309
65,0.0000007972
66,0.0000007450
67,0.0000006430
68,0.0000084496
69,0.0000005096
70,0.0000004443
71,0.0000003247
72,0.0000002792
73,0.0000046481
74,0.0000001924
75,0.0000001538
76,0.0000001319
77,0.0000007913
78,0.0000000850
79,0.0000000664
80,0.0000000486
81,0.0000000416
82,0.0000000348
83,0.0000000255
84,0.0000000194
85,0.0000000159
86,0.0000002428
87,0.0000000124
88,0.0000000089


==> results/Gisette/Test9a/Line3.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.6417252488
3,0.2339216360
4,0.0880658273
5,0.0336097420
6,0.0130788452
7,0.0052853933
8,0.0023054660
9,0.0009649157
10,0.0004625730
11,0.0002775235
12,0.0001912111
13,0.0001385951
14,0.0001017516
15,0.0000748909
16,0.0000554256
17,0.0000442879
18,0.0000357961
19,0.0000293291
20,0.0000234600
21,0.0000172189
22,0.0000135264
23,0.0000104214
24,0.0000082031
25,0.0000065732
26,0.0000051074
27,0.0000037295
28,0.0000028074
29,0.0000022361
30,0.0000017106
31,0.0000013604
32,0.0000010237
33,0.0000008077
34,0.0000006512
35,0.0000005250
36,0.0000004088
37,0.0000003229
38,0.0000002477
39,0.0000001957
40,0.0000001589
41,0.0000001246
42,0.0000000976
43,0.0000000755
44,0.0000000599
45,0.0000000457
46,0.0000000359
47,0.0000000289
48,0.0000000224
49,0.0000000177
50,0.0000000132
51,0.0000000104
52,0.0000000084


==> results/Gisette/Test9a/Line4.csv <==
Iteration,GradNorm
1,2.5560888878
2,0.9268520592
3,0.1940635059
4,0.2180377953
5,0.0247357189
6,0.0338126280
7,0.0033464605
8,0.0061395162
9,0.0005664071
10,0.0002879972
11,0.0002230709
12,0.0001446508
13,0.0001056510
14,0.0000779503
15,0.0000575409
16,0.0000415029
17,0.0008013144
18,0.0000284069
19,0.0000157976
20,0.0001726875
21,0.0000095538
22,0.0001804828
23,0.0000063758
24,0.0000037038
25,0.0000023616
26,0.0000324193
27,0.0000014436
28,0.0000176293
29,0.0000008707
30,0.0000168750
31,0.0000004374
32,0.0000003102
33,0.0000002210
34,0.0000001270
35,0.0000025338
36,0.0000000822
37,0.0000003070
38,0.0000000506
39,0.0000001469
40,0.0000000293
41,0.0000005095
42,0.0000000138
43,0.0000000089


==> results/LSexample/Mush/Line1TR.csv <==
Iteration,GradNorm
1,0.0001425733
2,0.0001425009
3,0.0001423561
4,0.0001420671
5,0.0001414907
6,0.0001403452
7,0.0001380822
8,0.0001336666
9,0.0001252600
10,0.0001100192
11,0.0000849352
12,0.0000656329
13,0.0000507646
14,0.0000393005
15,0.0000304524
16,0.0000236170
17,0.0000183314
18,0.0000142405
19,0.0000110714
20,0.0000086143
21,0.0000067076
22,0.0000052268
23,0.0000040757
24,0.0000031804
25,0.0000024834
26,0.0000019404
27,0.0000015170
28,0.0000011868
29,0.0000009290
30,0.0000007276
31,0.0000005701
32,0.0000004470
33,0.0000003506
34,0.0000002752
35,0.0000002160
36,0.0000001697
37,0.0000001334
38,0.0000001048
39,0.0000000824


==> results/LSexample/Mush/Line2MTR_1Perc.csv <==
Iteration,GradNorm
1,0.0001425733
2,0.0001425733
3,0.0000208130
4,0.0000024124
5,0.0000001631
6,0.0000000171


==> results/LSexample/Mush/Line3MTR_5Perc.csv <==
Iteration,GradNorm
1,0.0001425733
2,0.0001425733
3,0.0000145480
4,0.0000011118
5,0.0000000755


==> results/LSreg/australian/Line1.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.1369457512
3,0.1217450048
4,0.0725777954
5,0.0570291992
6,0.0570291992
7,0.0570291992
8,0.0464651887
9,0.0464651887
10,0.0148268942
11,0.0186176045
12,0.0186176045
13,0.0106978297
14,0.0128301657
15,0.0129018465
16,0.0126862587
17,0.0126306947
18,0.0124653144
19,0.0124653144
20,0.0044088701
21,0.0039679085
22,0.0032929147
23,0.0039348239
24,0.0039348239
25,0.0039348239
26,0.0039348239
27,0.0039348239
28,0.0026076242
29,0.0028359111
30,0.0028359111
31,0.0029058804
32,0.0028997131
33,0.0029025898
34,0.0029024664
35,0.0029037611
36,0.0029039707
37,0.0029050899
38,0.0029052343
39,0.0029062777
40,0.0029063422
41,0.0029073475
42,0.0029073589
43,0.0029083503
44,0.0029083305
45,0.0029093217
46,0.0029092839
47,0.0029102812
48,0.0029102321
49,0.0029112376
50,0.0029111800
51,0.0029111800
52,0.0009260557
53,0.0008834866
54,0.0008000825
55,0.0006396341
56,0.0005305586
57,0.0005305586
58,0.0005305586
59,0.0005305586
60,0.0005305586
61,0.0005305586
62,0.0007802903
63,0.0006992785
64,0.0007477794
65,0.0007193147
66,0.0007374493
67,0.0007261740
68,0.0007338975
69,0.0007289776
70,0.0007326490
71,0.0007303256
72,0.0007322538
73,0.0007310861
74,0.0007321969
75,0.0007315825
76,0.0007322795
77,0.0007322795
78,0.0002377921
79,0.0002293326
80,0.0002127847
81,0.0002403997
82,0.0002403997
83,0.0002403997
84,0.0002403997
85,0.0003722504
86,0.0003621200
87,0.0003679718
88,0.0003647354
89,0.0003668078
90,0.0003656560
91,0.0003665059
92,0.0003660674
93,0.0003664679
94,0.0003662999
95,0.0003665155
96,0.0003664590
97,0.0003665903
98,0.0003665826
99,0.0003666715
100,0.0003666860
101,0.0003667515
102,0.0003667515
103,0.0001179203
104,0.0001137588
105,0.0001055229
106,0.0001047178
107,0.0001047178
108,0.0001047178
109,0.0001047178
110,0.0001631947
111,0.0001929471
112,0.0001772508
113,0.0001867428
114,0.0001810766
115,0.0001847058
116,0.0001824214
117,0.0001839808
118,0.0001829713
119,0.0001837114
120,0.0001832300
121,0.0001836141
122,0.0001833701
123,0.0001835862
124,0.0001834568
125,0.0001835876
126,0.0001835168
127,0.0001835168
128,0.0000584275
129,0.0000563657
130,0.0000523478
131,0.0000627946
132,0.0000627946
133,0.0000627946
134,0.0000627946
135,0.0000962703
136,0.0000889122
137,0.0000932238
138,0.0000907316
139,0.0000922850
140,0.0000913360
141,0.0000919708
142,0.0000915727
143,0.0000918618
144,0.0000916811
145,0.0000918263
146,0.0000917392
147,0.0000918190
148,0.0000917753
149,0.0000918230
150,0.0000918006
151,0.0000918006
152,0.0000299647
153,0.0000289380
154,0.0000269255
155,0.0000299621
156,0.0000299621
157,0.0000299621
158,0.0000299621
159,0.0000458846
160,0.0000457939
161,0.0000458572
162,0.0000458348
163,0.0000458604
164,0.0000458569
165,0.0000458703
166,0.0000458724
167,0.0000458811
168,0.0000458848
169,0.0000458913
170,0.0000458954
171,0.0000459006
172,0.0000459046
173,0.0000459091
174,0.0000459128
175,0.0000459166
176,0.0000459201
177,0.0000459201
178,0.0000148131
179,0.0000143012
180,0.0000132940
181,0.0000142778
182,0.0000142778
183,0.0000299048
184,0.0000299048
185,0.0000117461
186,0.0000117461
187,0.0000234053
188,0.0000234053
189,0.0000224902
190,0.0000224902
191,0.0000095707
192,0.0000091429
193,0.0000175300
194,0.0000175300
195,0.0000180308
196,0.0000180308
197,0.0000180308
198,0.0000089284
199,0.0000102685
200,0.0000113631
201,0.0000114176
202,0.0000114165
203,0.0000114240
204,0.0000114289
205,0.0000114337
206,0.0000114379
207,0.0000114418
208,0.0000114454
209,0.0000114487
210,0.0000114517
211,0.0000114544
212,0.0000114570
213,0.0000114594
214,0.0000114616
215,0.0000114636
216,0.0000114655
217,0.0000114673
218,0.0000114690
219,0.0000114705
220,0.0000114720
221,0.0000114733
222,0.0000114746
223,0.0000114758
224,0.0000114770
225,0.0000114780
226,0.0000114790
227,0.0000114800
228,0.0000114809
229,0.0000114817
230,0.0000114825
231,0.0000114825
232,0.0000036678
233,0.0000035405
234,0.0000032898
235,0.0000035342
236,0.0000035342
237,0.0000076447
238,0.0000076447
239,0.0000030761
240,0.0000030761
241,0.0000080388
242,0.0000080388
243,0.0000040930
244,0.0000040930
245,0.0000027264
246,0.0000048235
247,0.0000048235
248,0.0000023645
249,0.0000024560
250,0.0000047754
251,0.0000047754
252,0.0000022023
253,0.0000024189
254,0.0000056323
255,0.0000056323
256,0.0000018398
257,0.0000017885
258,0.0000020802
259,0.0000020802
260,0.0000020802
261,0.0000027516
262,0.0000028969
263,0.0000028467
264,0.0000028686
265,0.0000028602
266,0.0000028651
267,0.0000028637
268,0.0000028653
269,0.0000028653
270,0.0000028662
271,0.0000028665
272,0.0000028670
273,0.0000028674
274,0.0000028678
275,0.0000028681
276,0.0000028685
277,0.0000028688
278,0.0000028691
279,0.0000028694
280,0.0000028696
281,0.0000028699
282,0.0000028701
283,0.0000028703
284,0.0000028705
285,0.0000028707
286,0.0000028707
287,0.0000009221
288,0.0000008904
289,0.0000008281
290,0.0000008806
291,0.0000008806
292,0.0000016991
293,0.0000016991
294,0.0000006975
295,0.0000007783
296,0.0000007783
297,0.0000007783
298,0.0000007783
299,0.0000005966
300,0.0000005966
301,0.0000011424
302,0.0000011424
303,0.0000005595
304,0.0000006342
305,0.0000006342
306,0.0000007038
307,0.0000007138
308,0.0000007132
309,0.0000007138
310,0.0000007141
311,0.0000007144
312,0.0000007147
313,0.0000007150
314,0.0000007152
315,0.0000007154
316,0.0000007156
317,0.0000007158
318,0.0000007160
319,0.0000007161
320,0.0000007163
321,0.0000007164
322,0.0000007165
323,0.0000007166
324,0.0000007168
325,0.0000007169
326,0.0000007170
327,0.0000007170
328,0.0000007171
329,0.0000007172
330,0.0000007173
331,0.0000007173
332,0.0000007174
333,0.0000007175
334,0.0000007175
335,0.0000007176
336,0.0000007176
337,0.0000007177
338,0.0000007177
339,0.0000002315
340,0.0000002237
341,0.0000002082
342,0.0000002201
343,0.0000002201
344,0.0000004089
345,0.0000004089
346,0.0000004089
347,0.0000001855
348,0.0000006904
349,0.0000005005
350,0.0000005005
351,0.0000001560
352,0.0000001560
353,0.0000001560
354,0.0000003020
355,0.0000003020
356,0.0000001376
357,0.0000001493
358,0.0000003392
359,0.0000003392
360,0.0000001174
361,0.0000001186
362,0.0000002230
363,0.0000002230
364,0.0000002230
365,0.0000001583
366,0.0000001828
367,0.0000001772
368,0.0000001795
369,0.0000001786
370,0.0000001791
371,0.0000001789
372,0.0000001791
373,0.0000001790
374,0.0000001791
375,0.0000001791
376,0.0000001792
377,0.0000001792
378,0.0000001792
379,0.0000001792
380,0.0000001793
381,0.0000001793
382,0.0000001793
383,0.0000001793
384,0.0000001793
385,0.0000001794
386,0.0000001794
387,0.0000001794
388,0.0000001794
389,0.0000001794
390,0.0000001794
391,0.0000001794
392,0.0000001794
393,0.0000000572


==> results/LSreg/australian/Line2.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.0644770332
3,0.0210938879
4,0.0210938879
5,0.0210938879
6,0.0126654834
7,0.0126654834
8,0.0112888814
9,0.0112888814
10,0.0112888814
11,0.0112888814
12,0.0066626463
13,0.0078594391
14,0.0078594391
15,0.0050887497
16,0.0053600120
17,0.0075343858
18,0.0075343858
19,0.0075343858
20,0.0041797933
21,0.0029530918
22,0.0043455232
23,0.0051702026
24,0.0051702026
25,0.0034332141
26,0.0027571370
27,0.0027571370
28,0.0027571370
29,0.0018641487
30,0.0012857470
31,0.0031987765
32,0.0011111745
33,0.0014195034
34,0.0014195034
35,0.0014195034
36,0.0011609315
37,0.0013410288
38,0.0013410288
39,0.0009063588
40,0.0010202045
41,0.0010202045
42,0.0010202045
43,0.0007237776
44,0.0007237776
45,0.0004889378
46,0.0004423853
47,0.0010968032
48,0.0004786616
49,0.0004786616
50,0.0003162366
51,0.0003162366
52,0.0005613230
53,0.0005613230
54,0.0006469300
55,0.0002063860
56,0.0002063860
57,0.0002758905
58,0.0002758905
59,0.0002758905
60,0.0003152249
61,0.0003152249
62,0.0001459823
63,0.0001232259
64,0.0003869580
65,0.0001096963
66,0.0001096963
67,0.0002286951
68,0.0001132401
69,0.0001132401
70,0.0001087205
71,0.0001623978
72,0.0001200971
73,0.0001200971
74,0.0001283201
75,0.0001283201
76,0.0000871277
77,0.0000662701
78,0.0000662701
79,0.0000662701
80,0.0000762964
81,0.0000762964
82,0.0000373701
83,0.0000427328
84,0.0000427328
85,0.0000296472
86,0.0000324064
87,0.0000726455
88,0.0000692400
89,0.0000456393
90,0.0000456393
91,0.0000235842
92,0.0000417163
93,0.0000417163
94,0.0000417163
95,0.0000228853
96,0.0000171091
97,0.0000174043
98,0.0000136908
99,0.0000215044
100,0.0000215044
101,0.0000145937
102,0.0000151887
103,0.0000151887
104,0.0000180490
105,0.0000085199
106,0.0000153852
107,0.0000153852
108,0.0000153852
109,0.0000122739
110,0.0000122739
111,0.0000056797
112,0.0000048315
113,0.0000051332
114,0.0000090358
115,0.0000090358
116,0.0000055990
117,0.0000055990
118,0.0000048930
119,0.0000032772
120,0.0000032079
121,0.0000068054
122,0.0000068054
123,0.0000037836
124,0.0000037836
125,0.0000022121
126,0.0000038049
127,0.0000038049
128,0.0000038049
129,0.0000019545
130,0.0000019973
131,0.0000019973
132,0.0000042644
133,0.0000042644
134,0.0000024537
135,0.0000022892
136,0.0000022892
137,0.0000013800
138,0.0000025928
139,0.0000019469
140,0.0000019469
141,0.0000013893
142,0.0000026509
143,0.0000026509
144,0.0000012694
145,0.0000012694
146,0.0000012694
147,0.0000009129
148,0.0000007405
149,0.0000007615
150,0.0000012384
151,0.0000006687
152,0.0000006687
153,0.0000016794
154,0.0000008227
155,0.0000008227
156,0.0000008227
157,0.0000006454
158,0.0000006454
159,0.0000004140
160,0.0000004172
161,0.0000010448
162,0.0000007710
163,0.0000007710
164,0.0000007710
165,0.0000003921
166,0.0000003699
167,0.0000003699
168,0.0000005123
169,0.0000007287
170,0.0000007287
171,0.0000003337
172,0.0000003337
173,0.0000003775
174,0.0000003304
175,0.0000003304
176,0.0000002426
177,0.0000004801
178,0.0000004801
179,0.0000004801
180,0.0000002901
181,0.0000002901
182,0.0000003567
183,0.0000003035
184,0.0000003035
185,0.0000003122
186,0.0000003122
187,0.0000003122
188,0.0000002925
189,0.0000001931
190,0.0000001659
191,0.0000002451
192,0.0000002451
193,0.0000002451
194,0.0000001380
195,0.0000001380
196,0.0000000918


==> results/LSreg/australian/Line3.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.0591126869
3,0.0204304843
4,0.0204304843
5,0.0204304843
6,0.0332379720
7,0.0332379720
8,0.0101513236
9,0.0101513236
10,0.0080067191
11,0.0080067191
12,0.0112553559
13,0.0112553559
14,0.0056881614
15,0.0031213157
16,0.0033612082
17,0.0033612082
18,0.0050119001
19,0.0050119001
20,0.0024641198
21,0.0014665845
22,0.0014665845
23,0.0014665845
24,0.0020182384
25,0.0020182384
26,0.0012457702
27,0.0006722151
28,0.0006722151
29,0.0005093625
30,0.0005976052
31,0.0005465540
32,0.0005465540
33,0.0011186675
34,0.0011186675
35,0.0005246927
36,0.0005246927
37,0.0003765621
38,0.0003317468
39,0.0004987362
40,0.0004514187
41,0.0004514187
42,0.0002264866
43,0.0001884609
44,0.0001884609
45,0.0001290774
46,0.0001500904
47,0.0001500904
48,0.0001608493
49,0.0001608493
50,0.0000893105
51,0.0000893105
52,0.0000754381
53,0.0000998934
54,0.0000998934
55,0.0001078320
56,0.0000689560
57,0.0000812283
58,0.0000812283
59,0.0001063738
60,0.0000734323
61,0.0000776444
62,0.0000776444
63,0.0000635444
64,0.0000635444
65,0.0000540855
66,0.0000485038
67,0.0000345856
68,0.0000345856
69,0.0000391808
70,0.0000391808
71,0.0000391808
72,0.0000318140
73,0.0000289381
74,0.0000314156
75,0.0000337602
76,0.0000337602
77,0.0000204380
78,0.0000199054
79,0.0000186792
80,0.0000186792
81,0.0000165967
82,0.0000139459
83,0.0000139459
84,0.0000153516
85,0.0000130038
86,0.0000125813
87,0.0000125813
88,0.0000088465
89,0.0000107192
90,0.0000097868
91,0.0000142413
92,0.0000142413
93,0.0000142413
94,0.0000064527
95,0.0000104028
96,0.0000104028
97,0.0000057950
98,0.0000057950
99,0.0000070651
100,0.0000089643
101,0.0000089643
102,0.0000089643
103,0.0000052115
104,0.0000042308
105,0.0000114637
106,0.0000114637
107,0.0000036875
108,0.0000063632
109,0.0000063632
110,0.0000063632
111,0.0000043972
112,0.0000031401
113,0.0000026655
114,0.0000027029
115,0.0000027029
116,0.0000036838
117,0.0000036838
118,0.0000027203
119,0.0000022828
120,0.0000022828
121,0.0000016117
122,0.0000013766
123,0.0000015675
124,0.0000015675
125,0.0000016707
126,0.0000016707
127,0.0000011024
128,0.0000008702
129,0.0000015919
130,0.0000008883
131,0.0000008883
132,0.0000008883
133,0.0000006691
134,0.0000006425
135,0.0000007501
136,0.0000007501
137,0.0000004076
138,0.0000004243
139,0.0000004243
140,0.0000007688
141,0.0000007688
142,0.0000007490
143,0.0000007490
144,0.0000003386
145,0.0000003386
146,0.0000003386
147,0.0000003024
148,0.0000002140
149,0.0000001947
150,0.0000001928
151,0.0000001928
152,0.0000003027
153,0.0000003027
154,0.0000001885
155,0.0000001885
156,0.0000001403
157,0.0000001748
158,0.0000001748
159,0.0000001846
160,0.0000001846
161,0.0000001508
162,0.0000001252
163,0.0000001893
164,0.0000000980


==> results/LSreg/australianCP/Line1.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.1369457512
3,0.1217450048
4,0.0740540792
5,0.0242742973
6,0.0201227685
7,0.0201227685
8,0.0201227685
9,0.0201227685
10,0.0201227685
11,0.0201227685
12,0.0116346429
13,0.0115061304
14,0.0115061304
15,0.0134029776
16,0.0128876497
17,0.0128976587
18,0.0126527407
19,0.0126527407
20,0.0048944868
21,0.0044162199
22,0.0036963408
23,0.0065325553
24,0.0065325553
25,0.0065325553
26,0.0065325553
27,0.0056399681
28,0.0057735288
29,0.0060420295
30,0.0058483765
31,0.0059590835
32,0.0058617892
33,0.0058617892
34,0.0020709292
35,0.0019471024
36,0.0017472889
37,0.0045643124
38,0.0045643124
39,0.0045643124
40,0.0045643124
41,0.0017561904
42,0.0030040898
43,0.0028462445
44,0.0029521155
45,0.0028806666
46,0.0029316634
47,0.0028956379
48,0.0029228916
49,0.0029031306
50,0.0029189677
51,0.0029189677
52,0.0009242125
53,0.0008818816
54,0.0008027880
55,0.0012779707
56,0.0012779707
57,0.0012779707
58,0.0012779707
59,0.0015515693
60,0.0013936229
61,0.0014970812
62,0.0014304008
63,0.0014765738
64,0.0014453040
65,0.0014682165
66,0.0014522574
67,0.0014646599
68,0.0014559275
69,0.0014631595
70,0.0014581023
71,0.0014581023
72,0.0004611782
73,0.0004431266
74,0.0004126481
75,0.0009703906
76,0.0009703906
77,0.0009703906
78,0.0009703906
79,0.0005698015
80,0.0007966813
81,0.0006876455
82,0.0007566295
83,0.0007138334
84,0.0007423540
85,0.0007235573
86,0.0007367794
87,0.0007277501
88,0.0007344740
89,0.0007297939
90,0.0007335013
91,0.0007309131
92,0.0007331107
93,0.0007315981
94,0.0007315981
95,0.0002320897
96,0.0002235343
97,0.0002069796
98,0.0002634960
99,0.0002634960
100,0.0002634960
101,0.0002634960
102,0.0003929579
103,0.0003493394
104,0.0003755990
105,0.0003600956
106,0.0003699713
107,0.0003637699
108,0.0003679769
109,0.0003652459
110,0.0003672334
111,0.0003659298
112,0.0003669596
113,0.0003662947
114,0.0003668752
115,0.0003665176
116,0.0003668711
117,0.0003666708
118,0.0003666708
119,0.0001166361
120,0.0001124577
121,0.0001042499
122,0.0001142785
123,0.0001142785
124,0.0001142785
125,0.0001142785
126,0.0001834941
127,0.0001830016
128,0.0001833466
129,0.0001831944
130,0.0001833415
131,0.0001832975
132,0.0001833741
133,0.0001833678
134,0.0001834156
135,0.0001834230
136,0.0001834573
137,0.0001834695
138,0.0001834966
139,0.0001835102
140,0.0001835328
141,0.0001835463
142,0.0001835659
143,0.0001835659
144,0.0000577860
145,0.0000557198
146,0.0000516710
147,0.0000589244
148,0.0000589244
149,0.0000589244
150,0.0000589244
151,0.0000944080
152,0.0000900195
153,0.0000926510
154,0.0000910910
155,0.0000920912
156,0.0000914733
157,0.0000919011
158,0.0000916335
159,0.0000918366
160,0.0000917123
161,0.0000918184
162,0.0000917577
163,0.0000918182
164,0.0000917877
165,0.0000918251
166,0.0000918098
167,0.0000918098
168,0.0000294254
169,0.0000283978
170,0.0000263840
171,0.0000297636
172,0.0000297636
173,0.0000297636
174,0.0000297636
175,0.0000465823
176,0.0000454115
177,0.0000460910
178,0.0000457076
179,0.0000459513
180,0.0000458112
181,0.0000459113
182,0.0000458559
183,0.0000459026
184,0.0000458796
185,0.0000459042
186,0.0000458949
187,0.0000459094
188,0.0000459061
189,0.0000459156
190,0.0000459150
191,0.0000459218
192,0.0000459225
193,0.0000459225
194,0.0000144552
195,0.0000139431
196,0.0000129370
197,0.0000143635
198,0.0000143635
199,0.0000143635
200,0.0000143635
201,0.0000231736
202,0.0000227812
203,0.0000230181
204,0.0000228809
205,0.0000229718
206,0.0000229189
207,0.0000229585
208,0.0000229365
209,0.0000229559
210,0.0000229465
211,0.0000229571
212,0.0000229531
213,0.0000229596
214,0.0000229581
215,0.0000229625
216,0.0000229622
217,0.0000229622
218,0.0000073928
219,0.0000071373
220,0.0000066349
221,0.0000071734
222,0.0000071734
223,0.0000071734
224,0.0000071734
225,0.0000112564
226,0.0000115724
227,0.0000114004
228,0.0000115035
229,0.0000114448
230,0.0000114837
231,0.0000114616
232,0.0000114784
233,0.0000114696
234,0.0000114778
235,0.0000114741
236,0.0000114787
237,0.0000114772
238,0.0000114801
239,0.0000114796
240,0.0000114815
241,0.0000114816
242,0.0000114830
243,0.0000114830
244,0.0000036455
245,0.0000035181
246,0.0000032672
247,0.0000035074
248,0.0000035074
249,0.0000035074
250,0.0000035074
251,0.0000056151
252,0.0000057968
253,0.0000056947
254,0.0000057571
255,0.0000057203
256,0.0000057448
257,0.0000057302
258,0.0000057410
259,0.0000057348
260,0.0000057401
261,0.0000057373
262,0.0000057403
263,0.0000057390
264,0.0000057408
265,0.0000057402
266,0.0000057414
267,0.0000057412
268,0.0000057412
269,0.0000018322
270,0.0000017687
271,0.0000016437
272,0.0000017827
273,0.0000040647
274,0.0000040647
275,0.0000040647
276,0.0000040647
277,0.0000020556
278,0.0000031271
279,0.0000026984
280,0.0000029686
281,0.0000028013
282,0.0000029117
283,0.0000028391
284,0.0000028892
285,0.0000028549
286,0.0000028798
287,0.0000028623
288,0.0000028755
289,0.0000028660
290,0.0000028736
291,0.0000028682
292,0.0000028728
293,0.0000028728
294,0.0000009110
295,0.0000008793
296,0.0000008162
297,0.0000007370
298,0.0000007370
299,0.0000007370
300,0.0000018846
301,0.0000018846
302,0.0000011199
303,0.0000011199
304,0.0000006654
305,0.0000006704
306,0.0000011573
307,0.0000011573
308,0.0000006110
309,0.0000006377
310,0.0000012680
311,0.0000012680
312,0.0000005350
313,0.0000005612
314,0.0000011718
315,0.0000011718
316,0.0000005228
317,0.0000006184
318,0.0000012487
319,0.0000012487
320,0.0000004602
321,0.0000005564
322,0.0000005564
323,0.0000007163
324,0.0000007147
325,0.0000007156
326,0.0000007155
327,0.0000007158
328,0.0000007160
329,0.0000007161
330,0.0000007163
331,0.0000007164
332,0.0000007165
333,0.0000007167
334,0.0000007168
335,0.0000007169
336,0.0000007170
337,0.0000007170
338,0.0000007171
339,0.0000007172
340,0.0000007173
341,0.0000007174
342,0.0000007174
343,0.0000007175
344,0.0000007175
345,0.0000007176
346,0.0000007176
347,0.0000007177
348,0.0000007177
349,0.0000007177
350,0.0000002260
351,0.0000002182
352,0.0000002027
353,0.0000002193
354,0.0000002193
355,0.0000002193
356,0.0000002193
357,0.0000003534
358,0.0000003610
359,0.0000003567
360,0.0000003594
361,0.0000003578
362,0.0000003589
363,0.0000003583
364,0.0000003588
365,0.0000003585
366,0.0000003587
367,0.0000003586
368,0.0000003588
369,0.0000003587
370,0.0000003588
371,0.0000003588
372,0.0000003589
373,0.0000003588
374,0.0000003588
375,0.0000001144
376,0.0000001105
377,0.0000001028
378,0.0000001107
379,0.0000002613
380,0.0000002613
381,0.0000002613
382,0.0000002613
383,0.0000001236
384,0.0000001941
385,0.0000001696
386,0.0000001850
387,0.0000001755
388,0.0000001817
389,0.0000001776
390,0.0000001805
391,0.0000001785
392,0.0000001799
393,0.0000001789
394,0.0000001797
395,0.0000001792
396,0.0000001796
397,0.0000001793
398,0.0000001795
399,0.0000001795
400,0.0000000573


==> results/LSreg/australianCP/Line2.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.0563347960
3,0.0208460986
4,0.0236780394
5,0.0236780394
6,0.0197176843
7,0.0060911235
8,0.0099567298
9,0.0047913728
10,0.0047913728
11,0.0047913728
12,0.0047913728
13,0.0047913728
14,0.0029755905
15,0.0029583728
16,0.0022865564
17,0.0046304136
18,0.0044467933
19,0.0033565708
20,0.0026983899
21,0.0027047363
22,0.0018094472
23,0.0014644045
24,0.0017129454
25,0.0014835485
26,0.0011822629
27,0.0009273625
28,0.0009273625
29,0.0009273625
30,0.0026345993
31,0.0013851154
32,0.0013851154
33,0.0013851154
34,0.0013851154
35,0.0013851154
36,0.0013851154
37,0.0013851154
38,0.0006152194
39,0.0004896023
40,0.0005861142
41,0.0005787637
42,0.0005843744
43,0.0008446547
44,0.0003533635
45,0.0009219308
46,0.0005266747
47,0.0002577233
48,0.0004992026
49,0.0004992026
50,0.0002520062
51,0.0002559709
52,0.0004064200
53,0.0001642323
54,0.0001642323
55,0.0001642323
56,0.0001642323
57,0.0001642323
58,0.0001642323
59,0.0002236922
60,0.0001097161
61,0.0001231979
62,0.0001845284
63,0.0001329524
64,0.0001132512
65,0.0000797454
66,0.0001433579
67,0.0001083214
68,0.0000494283
69,0.0000494283
70,0.0000494283
71,0.0000979609
72,0.0000501473
73,0.0000745439
74,0.0000268397
75,0.0000268397
76,0.0000268397
77,0.0000268397
78,0.0000268397
79,0.0000268397
80,0.0000268397
81,0.0000268397
82,0.0000776818
83,0.0000776818
84,0.0000776818
85,0.0000250005
86,0.0000256110
87,0.0000195473
88,0.0000328052
89,0.0000397640
90,0.0000247302
91,0.0000247302
92,0.0000325339
93,0.0000325339
94,0.0000325339
95,0.0000143257
96,0.0000143750
97,0.0000292503
98,0.0000116764
99,0.0000116764
100,0.0000197848
101,0.0000089735
102,0.0000224285
103,0.0000224285
104,0.0000224285
105,0.0000081528
106,0.0000069874
107,0.0000074400
108,0.0000080583
109,0.0000074634
110,0.0000074634
111,0.0000051258
112,0.0000051258
113,0.0000075026
114,0.0000091120
115,0.0000040095
116,0.0000040095
117,0.0000040095
118,0.0000048948
119,0.0000032191
120,0.0000032946
121,0.0000032946
122,0.0000048224
123,0.0000034945
124,0.0000042853
125,0.0000037657
126,0.0000022663
127,0.0000069879
128,0.0000042954
129,0.0000042954
130,0.0000042954
131,0.0000042954
132,0.0000042954
133,0.0000042954
134,0.0000016995
135,0.0000013729
136,0.0000013601
137,0.0000020267
138,0.0000010687
139,0.0000010475
140,0.0000009624
141,0.0000009624
142,0.0000009624
143,0.0000009624
144,0.0000009624
145,0.0000017187
146,0.0000009021
147,0.0000016327
148,0.0000008992
149,0.0000006973
150,0.0000025936
151,0.0000016720
152,0.0000010098
153,0.0000010455
154,0.0000010666
155,0.0000007950
156,0.0000010058
157,0.0000005606
158,0.0000011272
159,0.0000004797
160,0.0000004797
161,0.0000012837
162,0.0000012837
163,0.0000012837
164,0.0000005730
165,0.0000003306
166,0.0000004641
167,0.0000004641
168,0.0000002579
169,0.0000007688
170,0.0000007688
171,0.0000004825
172,0.0000002077
173,0.0000001698
174,0.0000001925
175,0.0000002799
176,0.0000002551
177,0.0000001852
178,0.0000003533
179,0.0000002700
180,0.0000001760
181,0.0000002181
182,0.0000001370
183,0.0000002100
184,0.0000001346
185,0.0000000955


==> results/LSreg/australianCP/Line3.csv <==
Iteration,GradNorm
1,0.1462967124
2,0.0509621872
3,0.0515390059
4,0.0515390059
5,0.0515390059
6,0.0177070559
7,0.0100550984
8,0.0100550984
9,0.0118960683
10,0.0048798520
11,0.0036523945
12,0.0077075364
13,0.0025878507
14,0.0025878507
15,0.0043958656
16,0.0026419248
17,0.0016254247
18,0.0024623735
19,0.0014784173
20,0.0009294418
21,0.0009294418
22,0.0009294418
23,0.0009294418
24,0.0009294418
25,0.0009294418
26,0.0009294418
27,0.0009294418
28,0.0009294418
29,0.0012991064
30,0.0010912502
31,0.0006015245
32,0.0006015245
33,0.0006015245
34,0.0005560146
35,0.0004590672
36,0.0008442324
37,0.0003835259
38,0.0008322418
39,0.0003196818
40,0.0002933653
41,0.0004303701
42,0.0003245859
43,0.0002794856
44,0.0002212195
45,0.0002212195
46,0.0002212195
47,0.0002212195
48,0.0002212195
49,0.0002212195
50,0.0002212195
51,0.0002212195
52,0.0002212195
53,0.0002519914
54,0.0002040024
55,0.0002128084
56,0.0001172953
57,0.0003918369
58,0.0000852663
59,0.0002015232
60,0.0001043948
61,0.0001141567
62,0.0000508403
63,0.0001091228
64,0.0001057125
65,0.0000259806
66,0.0000259806
67,0.0000259806
68,0.0000259806
69,0.0000259806
70,0.0000259806
71,0.0000259806
72,0.0000259806
73,0.0000261172
74,0.0000156442
75,0.0000124266
76,0.0000121732
77,0.0000121732
78,0.0000121732
79,0.0000092105
80,0.0000080873
81,0.0000106754
82,0.0000106754
83,0.0000106754
84,0.0000091383
85,0.0000060764
86,0.0000047190
87,0.0000042054
88,0.0000048559
89,0.0000048559
90,0.0000060432
91,0.0000036656
92,0.0000051592
93,0.0000026077
94,0.0000025117
95,0.0000025117
96,0.0000047907
97,0.0000021532
98,0.0000021967
99,0.0000026477
100,0.0000018448
101,0.0000016212
102,0.0000016212
103,0.0000015808
104,0.0000013902
105,0.0000014926
106,0.0000011011
107,0.0000029427
108,0.0000009280
109,0.0000010906
110,0.0000005762
111,0.0000005767
112,0.0000004619
113,0.0000005388
114,0.0000003935
115,0.0000009724
116,0.0000009724
117,0.0000008610
118,0.0000004857
119,0.0000002073
120,0.0000001871
121,0.0000002304
122,0.0000001529
123,0.0000001402
124,0.0000001416
125,0.0000001565
126,0.0000001565
127,0.0000001565
128,0.0000001565
129,0.0000001565
130,0.0000001565
131,0.0000001565
132,0.0000001565
133,0.0000001565
134,0.0000001565
135,0.0000001565
136,0.0000001565
137,0.0000001565
138,0.0000001565
139,0.0000001565
140,0.0000001565
141,0.0000001565
142,0.0000001565
143,0.0000001565
144,0.0000001384
145,0.0000000891


==> results/LSreg/gis/15/Line1.csv <==
Iteration,GradNorm
1,14.4279963659
41,0.1321883169
81,0.1239775490
121,0.1160206283
161,0.1098532992
201,0.1048634679
241,0.1006862025
281,0.0620917853
321,0.0723615093
361,0.0527123840
401,0.0770272795
441,0.0461238756
481,0.0773916394
521,0.0507897534
561,0.0387855935
601,0.0377394159
641,0.0366963097
681,0.0357354959
721,0.0359967528
761,0.0352856958
801,0.0346012873
841,0.0339416147
881,0.0333045428
921,0.0326876749
961,0.0320884651
1001,0.0315045206
1041,0.0309079443
1081,0.0277625676
1121,0.0310538872
1161,0.0219615454
1201,0.0439002177
1241,0.0208150449
1281,0.0207929706
1321,0.0191483488
1361,0.0186747408
1401,0.0180141361
1441,0.0183353580
1481,0.0328755371
1521,0.0208854713
1561,0.0427855362
1601,0.0164799507
1641,0.0159505953
1681,0.0262067055
1721,0.0172719618
1761,0.0199426872
1801,0.0210746256
1841,0.0212833986
1881,0.0213098914
1921,0.0176825345
1961,0.0175969169
2001,0.0174234151
2041,0.0225069804
2081,0.0220340630
2121,0.0192998983
2161,0.0209822330
2201,0.0121280903
2241,0.0140934463
2281,0.0203892211
2321,0.0132423456
2361,0.0262021234
2401,0.0132104194
2441,0.0113386357
2481,0.0109106345
2521,0.0107862831
2561,0.0121607733
2601,0.0104221211
2641,0.0100507027
2681,0.0129151858
2721,0.0096434361
2761,0.0125869992
2801,0.0152027582
2841,0.0092538015
2881,0.0087334900
2921,0.0086398062
2961,0.0083692136
3001,0.0143618974
3041,0.0078617120
3081,0.0135205833
3121,0.0140096597
3161,0.0096239204
3201,0.0086211624
3241,0.0085801310
3281,0.0147408542
3321,0.0190666793
3361,0.0085009837
3401,0.0066777640
3441,0.0067359229
3481,0.0065536910
3521,0.0073128373
3561,0.0084207300
3601,0.0071051890
3641,0.0061707005
3681,0.0064121277
3721,0.0086226118
3761,0.0068056563
3801,0.0052909980
3841,0.0064476834
3881,0.0062154954
3921,0.0051049970
3961,0.0056829668
4001,0.0050289789
4041,0.0049755760
4081,0.0057953691
4121,0.0048953533
4161,0.0051735162
4201,0.0070403867
4241,0.0048650914
4281,0.0048223626
4321,0.0055775000
4361,0.0052537581
4401,0.0049808369
4441,0.0052884514
4481,0.0043707374
4521,0.0050036345
4561,0.0045253755
4601,0.0048977547
4641,0.0051482575
4681,0.0053097132
4721,0.0052443188
4761,0.0091094682
4801,0.0050414669
4841,0.0043948738
4881,0.0040500918
4921,0.0042197970
4961,0.0038613224
5001,0.0051112030


==> results/LSreg/gis/15/Line2.csv <==
Iteration,GradNorm
1,14.4279963659
41,0.2010492616
81,0.0715864246
121,0.1329498002
161,0.0883251948
201,0.0496112583
241,0.0454761609
281,0.0783849095
321,0.0449956786
361,0.0435923549
401,0.0428603245
441,0.0416533456
481,0.0403160008
521,0.0318920315
561,0.0352851014
601,0.0269716928
641,0.0322065481
681,0.0213639275
721,0.0202167777
761,0.0198694181
801,0.0233334265
841,0.0173706482
881,0.0165324950
921,0.0165799340
961,0.0135497060
1001,0.0167105187
1041,0.0211888802
1081,0.0187597774
1121,0.0114919290
1161,0.0135949730
1201,0.0134817173
1241,0.0098615036
1281,0.0138059337
1321,0.0136834112
1361,0.0081037883
1401,0.0076879166
1441,0.0082964964
1481,0.0067564785
1521,0.0089039842
1561,0.0060577346
1601,0.0058989708
1641,0.0055724305
1681,0.0084223633
1721,0.0050084234
1761,0.0046900797
1801,0.0044436827
1841,0.0053188220
1881,0.0045524971
1921,0.0041497742
1961,0.0044234203
2001,0.0046135103
2041,0.0038745459
2081,0.0072650720
2121,0.0058879177
2161,0.0071098927
2201,0.0050435624
2241,0.0053554510
2281,0.0033661413
2321,0.0031736669
2361,0.0030994060
2401,0.0029609327
2441,0.0033628740
2481,0.0027521245
2521,0.0032766293
2561,0.0030197347
2601,0.0026660068
2641,0.0038341025
2681,0.0033830477
2721,0.0037894354
2761,0.0039438488
2801,0.0024091559
2841,0.0028739261
2881,0.0019552461
2921,0.0019483881
2961,0.0017330858
3001,0.0016225590
3041,0.0017513406
3081,0.0016464692
3121,0.0016230137
3161,0.0031681568
3201,0.0019234572
3241,0.0017378044
3281,0.0017582459
3321,0.0013753780
3361,0.0017409441
3401,0.0023947978
3441,0.0010939927
3481,0.0012433132
3521,0.0010310591
3561,0.0010331428
3601,0.0014433356
3641,0.0026353833
3681,0.0028075930
3721,0.0022895919
3761,0.0013547640
3801,0.0009160041
3841,0.0008161417
3881,0.0007906087
3921,0.0007480857
3961,0.0007027345
4001,0.0017775894
4041,0.0011918916
4081,0.0007209603
4121,0.0006307158
4161,0.0006520688
4201,0.0005545289
4241,0.0005743505
4281,0.0006646255
4321,0.0006848142
4361,0.0006012168
4401,0.0006548157
4441,0.0006170449
4481,0.0005558118
4521,0.0005708270
4561,0.0009898420
4601,0.0005565261
4641,0.0006554696
4681,0.0007811647
4721,0.0012834379
4761,0.0014133714
4801,0.0010428586
4841,0.0006382488
4881,0.0005352901
4921,0.0005117135
4961,0.0004141293
5001,0.0003793293


==> results/LSreg/gis/Line1.csv <==
Iteration,GradNorm
1,14.4279963659
2,2.4729903574
3,2.4729903574
4,2.4729903574
5,2.4729903574
6,2.4729903574
7,2.4729903574
8,2.4729903574
9,2.4729903574
10,2.4729903574
11,2.4729903574
12,2.4729903574
13,0.3551285995
14,0.3551285995
15,0.3551285995
16,0.2547461916
17,0.3048963819
18,0.2826205972
19,0.2929004588
20,0.2864511624
21,0.2885314945
22,0.2861216784
23,0.2861115318
24,0.2848059415
25,0.2842346017
26,0.2842346017
27,0.1321987539
28,0.1307940909
29,0.1281544037
30,0.1297573274
31,0.1297573274
32,0.3320641418
33,0.3320641418
34,0.2330634897
35,0.2330634897
36,0.1223720290
37,0.1241535706
38,0.1889486590
39,0.1889486590
40,0.1305648561
41,0.1321883169
42,0.2424924199
43,0.2424924199
44,0.1126425116
45,0.1140918874
46,0.1636457663
47,0.1636457663
48,0.1636457663
49,0.1314999665
50,0.1317011008
51,0.1315837578
52,0.1313496796
53,0.1310858668
54,0.1308095421
55,0.1305353693
56,0.1302587705
57,0.1299869262
58,0.1297136661
59,0.1294452506
60,0.1291756965
61,0.1289108842
62,0.1286451331
63,0.1283839966
64,0.1281220919
65,0.1278646653
66,0.1276066192
67,0.1273529095
68,0.1270987112
69,0.1268487051
70,0.1265983269
71,0.1263519962
72,0.1261053976
73,0.1258627028
74,0.1256198338
75,0.1253807270
76,0.1251415308
77,0.1249059577
78,0.1246703722
79,0.1244382742
80,0.1242062339
81,0.1239775490
82,0.1237489861
83,0.1235236500
84,0.1232984950
85,0.1230764423
86,0.1228546249
87,0.1226357894
88,0.1224172390
89,0.1222015541
90,0.1219862005
91,0.1217735996
92,0.1215613729
93,0.1213517902
94,0.1211426212
95,0.1209359915
96,0.1207298121
97,0.1205260709
98,0.1203228141
99,0.1201218980
100,0.1199214980
101,0.1197233448
102,0.1195257371
103,0.1193302857
104,0.1191354073
105,0.1189425978
106,0.1187503870
107,0.1185601611
108,0.1183705577
109,0.1181828581
110,0.1179958034
111,0.1178105743
112,0.1176260109
113,0.1174431979
114,0.1172610699
115,0.1170806199
116,0.1169008730
117,0.1167227342
118,0.1165453154
119,0.1163694372
120,0.1161942950
121,0.1160206283
122,0.1158477124
123,0.1156762094
124,0.1155054708
125,0.1153360848
126,0.1151674762
127,0.1150001617
128,0.1148336367
129,0.1146683497
130,0.1145038633
131,0.1143405605
132,0.1141780689
133,0.1140167086
134,0.1138561693
135,0.1136967106
136,0.1135380820
137,0.1133804852
138,0.1132237270
139,0.1130679535
140,0.1129130266
141,0.1127590387
142,0.1126059048
143,0.1124536660
144,0.1123022879
145,0.1121517624
146,0.1120021040
147,0.1118532571
148,0.1117052833
149,0.1115580812
150,0.1114117576
151,0.1112661674
152,0.1111214607
153,0.1109774502
154,0.1108343280
155,0.1106918661
156,0.1105502967
157,0.1104093529
158,0.1102693055
159,0.1101298503
160,0.1099912949
161,0.1098532992
162,0.1097162068
163,0.1095796425
164,0.1094439844
165,0.1093088241
166,0.1091745728
167,0.1090407897
168,0.1089079180
169,0.1087754862
170,0.1086439678
171,0.1085128617
172,0.1083826711
173,0.1082528659
174,0.1081239780
175,0.1079954496
176,0.1078678400
177,0.1077405649
178,0.1076142098
179,0.1074881649
180,0.1073630411
181,0.1072382040
182,0.1071142890
183,0.1069906377
184,0.1068679094
185,0.1067454227
186,0.1066238595
187,0.1065025164
188,0.1063820974
189,0.1062618777
190,0.1061425823
191,0.1060234661
192,0.1059052743
193,0.1057872422
194,0.1056701345
195,0.1055531675
196,0.1054371249
197,0.1053212046
198,0.1052062084
199,0.1050913166
200,0.1049773488
201,0.1048634679
202,0.1047505106
203,0.1046376234
204,0.1045256592
205,0.1044137489
206,0.1043027610
207,0.1041918110
208,0.1040817828
209,0.1039717771
210,0.1038626925
211,0.1037536154
212,0.1036454585
213,0.1035372945
214,0.1034300500
215,0.1033227842
216,0.1032164368
217,0.1031100545
218,0.1030045896
219,0.1028990764
220,0.1027944795
221,0.1026898213
222,0.1025860784
223,0.1024822615
224,0.1023793587
225,0.1022763697
226,0.1021742935
227,0.1020721192
228,0.1019708565
229,0.1018694840
230,0.1017690218
231,0.1016684385
232,0.1015687642
233,0.1014689578
234,0.1013700591
235,0.1012710176
236,0.1011728823
237,0.1010745938
238,0.1009772101
239,0.1008796631
240,0.1007830195
241,0.1006862025
242,0.1005902877
243,0.1005902877
244,0.0550136922
245,0.0549254371
246,0.0547507060
247,0.0544321218
248,0.0588274175
249,0.0588274175
250,0.0536947500
251,0.0629829802
252,0.0629829802
253,0.0629829802
254,0.0629829802
255,0.0629829802
256,0.0903408411
257,0.1003084627
258,0.1003084627
259,0.0521918363
260,0.0521026030
261,0.0522240312
262,0.0634201572
263,0.0634201572
264,0.0634201572
265,0.0916171986
266,0.0916171986
267,0.0516296924
268,0.0515154098
269,0.0522686483
270,0.0833413618
271,0.0833413618
272,0.0617269895
273,0.0617269895
274,0.0617269895
275,0.0897468686
276,0.0985902473
277,0.0985902473
278,0.0507472164
279,0.0506667379
280,0.0507954180
281,0.0620917853
282,0.0620917853
283,0.0620917853
284,0.0907990707
285,0.0907990707
286,0.0502025063
287,0.0501077859
288,0.0507493458
289,0.0788539313
290,0.0788539313
291,0.0549915192
292,0.0651405052
293,0.0582314231
294,0.1346952229
295,0.0846150664
296,0.0846150664
297,0.0566723210
298,0.0566723210
299,0.0819957814
300,0.0983378652
301,0.0983378652
302,0.0490870487
303,0.0490006123
304,0.0497069797
305,0.0798775028
306,0.0798775028
307,0.0798775028
308,0.0980443719
309,0.0980443719
310,0.0485620209
311,0.0484759828
312,0.0493596887
313,0.0844035479
314,0.0844035479
315,0.0963480823
316,0.0963480823
317,0.0479635223
318,0.0478909206
319,0.0483857844
320,0.0723615093
321,0.0723615093
322,0.0723615093
323,0.0971763376
324,0.0971763376
325,0.0475353039
326,0.0474542267
327,0.0485992786
328,0.0903127680
329,0.0903127680
330,0.0925383950
331,0.0925383950
332,0.0468488558
333,0.0467903181
334,0.0467152554
335,0.0485472623
336,0.2022574872
337,0.0504515052
338,0.0588509116
339,0.0742802399
340,0.0742802399
341,0.0458176456
342,0.0462821453
343,0.1246850024
344,0.1246850024
345,0.1246850024
346,0.1246850024
347,0.0680828894
348,0.0947107950
349,0.0947107950
350,0.0452490991
351,0.0451876691
352,0.0467654804
353,0.0984918180
354,0.0984918180
355,0.0840921712
356,0.0840921712
357,0.0447821823
358,0.0447264939
359,0.0461300282
360,0.0940340253
361,0.0527123840
362,0.0527123840
363,0.0809666818
364,0.0809666818
365,0.0445729718
366,0.0445101268
367,0.0478777062
368,0.0478777062
369,0.0673493190
370,0.0673493190
371,0.0466229348
372,0.0460183381
373,0.0593054395
374,0.0436953135
375,0.0454840255
376,0.0454840255
377,0.1000490779
378,0.1000490779
379,0.0803392684
380,0.0803392684
381,0.0436054570
382,0.0435618416
383,0.0466727342
384,0.1239541447
385,0.1151211323
386,0.1151211323
387,0.0916469726
388,0.0916469726
389,0.0468712502
390,0.0468712502
391,0.0669839196
392,0.0669839196
393,0.0454203000
394,0.0449395234
395,0.0585753406
396,0.0436043906
397,0.0781071447
398,0.0781071447
399,0.0433554602
400,0.0770272795
401,0.0770272795
402,0.0437265615
403,0.0903488250
404,0.0440293198
405,0.1002378323
406,0.1002378323
407,0.0770702410
408,0.0770702410
409,0.0423141191
410,0.0422985639
411,0.0471838189
412,0.0471838189
413,0.0716781148
414,0.0716781148
415,0.0429259891
416,0.0428488348
417,0.0527124679
418,0.0527124679
419,0.0837552338
420,0.0837552338
421,0.0412517964
422,0.0412087382
423,0.0412590309
424,0.0483928441
425,0.0483928441
426,0.0483928441
427,0.0764041663
428,0.0764041663
429,0.0414234177
430,0.0414300919
431,0.0464616370
432,0.0464616370
433,0.0716477078
434,0.0716477078
435,0.0419299817
436,0.0419140545
437,0.0515474076
438,0.0406003029
439,0.0477823221
440,0.0477823221
441,0.0461238756
442,0.0461238756
443,0.0461238756
444,0.0716332377
445,0.0716332377
446,0.0414258593
447,0.0414383800
448,0.0508610091
449,0.0403016752
450,0.0526466977
451,0.0526466977
452,0.0427472132
453,0.1123793690
454,0.0756480022
455,0.0756480022
456,0.0455251132
457,0.0455251132
458,0.0712344369
459,0.0712344369
460,0.0407111204
461,0.0407591348
462,0.0500673415
463,0.0500673415
464,0.0812694069
465,0.0812694069
466,0.0393470132
467,0.0393094015
468,0.0394262786
469,0.0496364480
470,0.0496364480
471,0.0402268347
472,0.0801620161
473,0.0422922070
474,0.1192497667
475,0.0898543316
476,0.0898543316
477,0.0388376135
478,0.0472654076
479,0.0472654076
480,0.0472654076
481,0.0773916394
482,0.0773916394
483,0.0385790898
484,0.0385783578
485,0.0403492395
486,0.0972485457
487,0.0433036451
488,0.0433036451
489,0.0680478063
490,0.0680478063
491,0.0395608877
492,0.0396721897
493,0.0516478062
494,0.0484267933
495,0.0484267933
496,0.0799411473
497,0.0799411473
498,0.0378200253
499,0.0377828042
500,0.0377788016
501,0.0419036037
502,0.1027301463
503,0.1027301463
504,0.0929511252
505,0.0929511252
506,0.0682233246
507,0.0682233246
508,0.0379016077
509,0.0586891647
510,0.0586891647
511,0.0588371006
512,0.0373230578
513,0.0432455750
514,0.0432455750
515,0.0399354224
516,0.0541935243
517,0.0541935243
518,0.0379459724
519,0.0729876899
520,0.0729876899
521,0.0507897534
522,0.0413029562
523,0.0413029562
524,0.0413029562
525,0.0647677645
526,0.0647677645
527,0.0386057989
528,0.0387790538
529,0.0534638515
530,0.0534638515
531,0.0411076162
532,0.0404561327
533,0.0400979964
534,0.0609246409
535,0.0609246409
536,0.0392002418
537,0.0392427515
538,0.0573380001
539,0.0573380001
540,0.0399054107
541,0.0396979991
542,0.0600809325
543,0.0600809325
544,0.0391042306
545,0.0391322468
546,0.0578531448
547,0.0578531448
548,0.0394825876
549,0.0393677838
550,0.0595290043
551,0.0595290043
552,0.0389406727
553,0.0389720023
554,0.0580992817
555,0.0580992817
556,0.0391252436
557,0.0390765759
558,0.0591415158
559,0.0591415158
560,0.0387398742
561,0.0387855935
562,0.0582027358
563,0.0582027358
564,0.0388046376
565,0.0388085700
566,0.0588497706
567,0.0588497706
568,0.0385183296
569,0.0385851217
570,0.0582258281
571,0.0582258281
572,0.0385060861
573,0.0385551180
574,0.0586150699
575,0.0586150699
576,0.0382853679
577,0.0383771979
578,0.0582018154
579,0.0582018154
580,0.0382215872
581,0.0383112824
582,0.0584149536
583,0.0584149536
584,0.0380464182
585,0.0381655937
586,0.0581494216
587,0.0581494216
588,0.0379465634
589,0.0380741376
590,0.0582360099
591,0.0582360099
592,0.0378047285
593,0.0379525420
594,0.0580796664
595,0.0580796664
596,0.0376782802
597,0.0378418828
598,0.0580699702
599,0.0580699702
600,0.0375623048
601,0.0377394159
602,0.0579993252
603,0.0579993252
604,0.0374150284
605,0.0376133581
606,0.0579115287
607,0.0579115287
608,0.0373204359
609,0.0375271001
610,0.0579127803
611,0.0579127803
612,0.0371556806
613,0.0373877723
614,0.0577570916
615,0.0577570916
616,0.0370799978
617,0.0373162022
618,0.0578230612
619,0.0578230612
620,0.0368994390
621,0.0371645415
622,0.0576040324
623,0.0576040324
624,0.0368416351
625,0.0371071795
626,0.0577324614
627,0.0577324614
628,0.0366456835
629,0.0369431896
630,0.0574502211
631,0.0574502211
632,0.0366058784
633,0.0369004214
634,0.0576429334
635,0.0576429334
636,0.0363938729
637,0.0367232783
638,0.0572936990
639,0.0572936990
640,0.0363732263
641,0.0366963097
642,0.0575563736
643,0.0575563736
644,0.0361434718
645,0.0365043523
646,0.0571324156
647,0.0571324156
648,0.0361442149
649,0.0364952709
650,0.0574748657
651,0.0574748657
652,0.0358938870
653,0.0362858866
654,0.0569639723
655,0.0569639723
656,0.0359194871
657,0.0362978310
658,0.0574009317
659,0.0574009317
660,0.0356443994
661,0.0360672249
662,0.0567853223
663,0.0567853223
664,0.0356998769
665,0.0361046848
666,0.0573378352
667,0.0573378352
668,0.0353940820
669,0.0358474995
670,0.0565923710
671,0.0565923710
672,0.0354865241
673,0.0359167884
674,0.0572899883
675,0.0572899883
676,0.0351416889
677,0.0356255181
678,0.0563793960
679,0.0563793960
680,0.0352810428
681,0.0357354959
682,0.0572635274
683,0.0572635274
684,0.0348855003
685,0.0353995958
686,0.0561381705
687,0.0561381705
688,0.0350857793
689,0.0355627615
690,0.0572671458
691,0.0572671458
692,0.0346231019
693,0.0351673025
694,0.0558565989
695,0.0558565989
696,0.0349042192
697,0.0354014453
698,0.0573132951
699,0.0573132951
700,0.0343510772
701,0.0349250823
702,0.0555165600
703,0.0555165600
704,0.0347416362
705,0.0352557697
706,0.0356380856
707,0.0358868914
708,0.0360308428
709,0.0361055412
710,0.0361384742
711,0.0361478570
712,0.0361442948
713,0.0361338114
714,0.0361196446
715,0.0361035478
716,0.0360864435
717,0.0360688195
718,0.0360509343
719,0.0360329192
720,0.0360148477
721,0.0359967528
722,0.0359786573
723,0.0359605670
724,0.0359424912
725,0.0359244282
726,0.0359063838
727,0.0358883540
728,0.0358703441
729,0.0358523490
730,0.0358343742
731,0.0358164142
732,0.0357984746
733,0.0357805496
734,0.0357626452
735,0.0357447551
736,0.0357268857
737,0.0357090305
738,0.0356911960
739,0.0356733754
740,0.0356555757
741,0.0356377898
742,0.0356200247
743,0.0356022733
744,0.0355845428
745,0.0355668256
746,0.0355491296
747,0.0355314467
748,0.0355137849
749,0.0354961361
750,0.0354785085
751,0.0354608937
752,0.0354433002
753,0.0354257192
754,0.0354081597
755,0.0353906124
756,0.0353730867
757,0.0353555731
758,0.0353380811
759,0.0353206010
760,0.0353031426
761,0.0352856958
762,0.0352682709
763,0.0352508574
764,0.0352334658
765,0.0352160855
766,0.0351987271
767,0.0351813798
768,0.0351640545
769,0.0351467401
770,0.0351294478
771,0.0351121662
772,0.0350949068
773,0.0350776579
774,0.0350604312
775,0.0350432148
776,0.0350260208
777,0.0350088368
778,0.0349916753
779,0.0349745236
780,0.0349573945
781,0.0349402750
782,0.0349231782
783,0.0349060907
784,0.0348890260
785,0.0348719706
786,0.0348549379
787,0.0348379142
788,0.0348209135
789,0.0348039215
790,0.0347869525
791,0.0347699922
792,0.0347530548
793,0.0347361259
794,0.0347192201
795,0.0347023226
796,0.0346854482
797,0.0346685818
798,0.0346517387
799,0.0346349035
800,0.0346180915
801,0.0346012873
802,0.0345845063
803,0.0345677329
804,0.0345509829
805,0.0345342402
806,0.0345175210
807,0.0345008089
808,0.0344841203
809,0.0344674386
810,0.0344507806
811,0.0344341293
812,0.0344175016
813,0.0344008805
814,0.0343842832
815,0.0343676921
816,0.0343511249
817,0.0343345638
818,0.0343180266
819,0.0343014954
820,0.0342849880
821,0.0342684865
822,0.0342520089
823,0.0342355369
824,0.0342190889
825,0.0342026463
826,0.0341862278
827,0.0341698145
828,0.0341534254
829,0.0341370412
830,0.0341206813
831,0.0341043262
832,0.0340879953
833,0.0340716691
834,0.0340553671
835,0.0340390696
836,0.0340227965
837,0.0340065276
838,0.0339902831
839,0.0339740427
840,0.0339578267
841,0.0339416147
842,0.0339254271
843,0.0339092432
844,0.0338930838
845,0.0338769280
846,0.0338607967
847,0.0338446687
848,0.0338285654
849,0.0338124652
850,0.0337963897
851,0.0337803171
852,0.0337642692
853,0.0337482241
854,0.0337322038
855,0.0337161860
856,0.0337001930
857,0.0336842024
858,0.0336682366
859,0.0336522730
860,0.0336363342
861,0.0336203975
862,0.0336044857
863,0.0335885757
864,0.0335726907
865,0.0335568073
866,0.0335409488
867,0.0335250918
868,0.0335092598
869,0.0334934291
870,0.0334776234
871,0.0334618188
872,0.0334460393
873,0.0334302607
874,0.0334145071
875,0.0333987543
876,0.0333830265
877,0.0333672994
878,0.0333515973
879,0.0333358957
880,0.0333202191
881,0.0333045428
882,0.0332888916
883,0.0332732405
884,0.0332576145
885,0.0332419884
886,0.0332263875
887,0.0332107863
888,0.0331952102
889,0.0331796337
890,0.0331640824
891,0.0331485304
892,0.0331330036
893,0.0331174761
894,0.0331019737
895,0.0330864704
896,0.0330709922
897,0.0330555130
898,0.0330400589
899,0.0330246036
900,0.0330091734
901,0.0329937418
902,0.0329783354
903,0.0329629274
904,0.0329475446
905,0.0329321601
906,0.0329168007
907,0.0329014394
908,0.0328861033
909,0.0328707651
910,0.0328554521
911,0.0328401368
912,0.0328248468
913,0.0328095543
914,0.0327942870
915,0.0327790171
916,0.0327637725
917,0.0327485251
918,0.0327333029
919,0.0327180778
920,0.0327028779
921,0.0326876749
922,0.0326724972
923,0.0326573162
924,0.0326421604
925,0.0326270012
926,0.0326118673
927,0.0325967298
928,0.0325816174
929,0.0325665014
930,0.0325514106
931,0.0325363160
932,0.0325212465
933,0.0325061730
934,0.0324911247
935,0.0324760723
936,0.0324610450
937,0.0324460134
938,0.0324310071
939,0.0324159962
940,0.0324010105
941,0.0323860203
942,0.0323710552
943,0.0323560853
944,0.0323411406
945,0.0323261910
946,0.0323112665
947,0.0322963370
948,0.0322814327
949,0.0322665232
950,0.0322516388
951,0.0322367491
952,0.0322218846
953,0.0322070145
954,0.0321921696
955,0.0321773191
956,0.0321624937
957,0.0321476626
958,0.0321328566
959,0.0321180447
960,0.0321032580
961,0.0320884651
962,0.0320736975
963,0.0320589236
964,0.0320441750
965,0.0320294199
966,0.0320146901
967,0.0319999537
968,0.0319852425
969,0.0319705247
970,0.0319558321
971,0.0319411327
972,0.0319264585
973,0.0319117774
974,0.0318971215
975,0.0318824586
976,0.0318678209
977,0.0318531759
978,0.0318385563
979,0.0318239292
980,0.0318093275
981,0.0317947182
982,0.0317801343
983,0.0317655427
984,0.0317509764
985,0.0317364024
986,0.0317218536
987,0.0317072970
988,0.0316927657
989,0.0316782265
990,0.0316637125
991,0.0316491904
992,0.0316346937
993,0.0316201887
994,0.0316057090
995,0.0315912210
996,0.0315767584
997,0.0315622873
998,0.0315478415
999,0.0315333872
1000,0.0315189582
1001,0.0315045206
1002,0.0314901083
1003,0.0314756872
1004,0.0314612916
1005,0.0314468870
1006,0.0314325078
1007,0.0314181196
1008,0.0314037569
1009,0.0313893850
1010,0.0313750385
1011,0.0313606828
1012,0.0313463526
1013,0.0313320130
1014,0.0313176990
1015,0.0313033754
1016,0.0312890774
1017,0.0312747699
1018,0.0312604878
1019,0.0312461961
1020,0.0312319300
1021,0.0312319300
1022,0.0248990462
1023,0.0248875111
1024,0.0248644535
1025,0.0248183871
1026,0.0247265180
1027,0.0245697656
1028,0.0505243042
1029,0.0505243042
1030,0.0505243042
1031,0.0505243042
1032,0.0505243042
1033,0.0437805064
1034,0.0437805064
1035,0.0353974189
1036,0.0353974189
1037,0.0329338428
1038,0.0329338428
1039,0.0329338428
1040,0.0309079443
1041,0.0309079443
1042,0.0241507938
1043,0.0241390999
1044,0.0241167358
1045,0.0240733438
1046,0.0241057072
1047,0.0523631659
1048,0.0523631659
1049,0.0523631659
1050,0.0523631659
1051,0.0457280081
1052,0.0457280081
1053,0.0362307538
1054,0.0362307538
1055,0.0308357978
1056,0.0534623867
1057,0.0534623867
1058,0.0362609608
1059,0.0243623784
1060,0.0319630527
1061,0.0319630527
1062,0.0319630527
1063,0.0304966216
1064,0.0304966216
1065,0.0236912961
1066,0.0236799746
1067,0.0236580445
1068,0.0236152317
1069,0.0236230091
1070,0.0473713514
1071,0.0473713514
1072,0.0473713514
1073,0.0473713514
1074,0.0369908392
1075,0.0369908392
1076,0.0290040440
1077,0.0445149585
1078,0.0445149585
1079,0.0260422905
1080,0.0260422905
1081,0.0277625676
1082,0.0291148648
1083,0.0291148648
1084,0.0232738808
1085,0.0232581533
1086,0.0232372834
1087,0.0232120909
1088,0.0246858128
1089,0.0296317940
1090,0.0296317940
1091,0.0296317940
1092,0.0249219997
1093,0.0233616593
1094,0.0233616593
1095,0.0407357215
1096,0.0407357215
1097,0.0407357215
1098,0.0293204063
1099,0.0521440146
1100,0.0521440146
1101,0.0331304664
1102,0.0231297366
1103,0.0258896559
1104,0.0232040245
1105,0.0763548124
1106,0.0763548124
1107,0.0443290676
1108,0.0443290676
1109,0.0316855701
1110,0.0316855701
1111,0.0283840946
1112,0.0478091925
1113,0.0478091925
1114,0.0276590072
1115,0.0265291210
1116,0.0462270423
1117,0.0462270423
1118,0.0337037407
1119,0.0337037407
1120,0.0267039568
1121,0.0310538872
1122,0.0310538872
1123,0.0228703759
1124,0.0266343865
1125,0.0313392282
1126,0.0313392282
1127,0.0227042277
1128,0.0251227051
1129,0.0248454809
1130,0.0248454809
1131,0.0248454809
1132,0.0451195109
1133,0.0250866489
1134,0.0250866489
1135,0.0269367391
1136,0.0284204773
1137,0.0284204773
1138,0.0224227792
1139,0.0224072641
1140,0.0223875681
1141,0.0223697192
1142,0.0243498136
1143,0.0706485491
1144,0.0706485491
1145,0.0706485491
1146,0.0652781996
1147,0.0652781996
1148,0.0545095291
1149,0.0545095291
1150,0.0354468917
1151,0.0221896652
1152,0.0221532913
1153,0.0224602142
1154,0.0224602142
1155,0.0446013297
1156,0.0446013297
1157,0.0302065433
1158,0.0263068817
1159,0.0372943312
1160,0.0372943312
1161,0.0219615454
1162,0.0220797979
1163,0.0336200143
1164,0.0336200143
1165,0.0336200143
1166,0.0218714349
1167,0.0226054087
1168,0.0226054087
1169,0.0328143531
1170,0.0238105724
1171,0.0238105724
1172,0.0428991902
1173,0.0227447994
1174,0.0349665408
1175,0.0235216055
1176,0.0414886270
1177,0.0221222782
1178,0.0291269542
1179,0.0291269542
1180,0.0256160847
1181,0.0358337361
1182,0.0358337361
1183,0.0215881659
1184,0.0222767532
1185,0.0222767532
1186,0.0320819826
1187,0.0231298985
1188,0.0399523933
1189,0.0215584533
1190,0.0237481123
1191,0.0226725484
1192,0.0259931856
1193,0.0259931856
1194,0.0259931856
1195,0.0259931856
1196,0.0233522620
1197,0.0240882327
1198,0.0217192092
1199,0.0217192092
1200,0.0439002177
1201,0.0439002177
1202,0.0278368132
1203,0.0259961520
1204,0.0457423206
1205,0.0457423206
1206,0.0237895726
1207,0.0237895726
1208,0.0258254341
1209,0.0274442799
1210,0.0274442799
1211,0.0211847788
1212,0.0211706032
1213,0.0211526403
1214,0.0211426662
1215,0.0236165688
1216,0.0236165688
1217,0.0211424832
1218,0.0486581081
1219,0.0486581081
1220,0.0486581081
1221,0.0486581081
1222,0.0332974849
1223,0.0332974849
1224,0.0216038668
1225,0.0311887701
1226,0.0311887701
1227,0.0212980970
1228,0.0280449357
1229,0.0280449357
1230,0.0208381490
1231,0.0217395842
1232,0.0217395842
1233,0.0337684094
1234,0.0213115387
1235,0.0296089901
1236,0.0296089901
1237,0.0210813392
1238,0.0272322514
1239,0.0272322514
1240,0.0206323105
1241,0.0208150449
1242,0.0361020190
1243,0.0361020190
1244,0.0361020190
1245,0.0213301870
1246,0.0318996288
1247,0.0212318672
1248,0.0312757325
1249,0.0212250222
1250,0.0316313943
1251,0.0212208130
1252,0.0320054961
1253,0.0212023597
1254,0.0322233952
1255,0.0211812032
1256,0.0324090089
1257,0.0211574095
1258,0.0325640258
1259,0.0211326436
1260,0.0327059975
1261,0.0211063531
1262,0.0328297552
1263,0.0210798030
1264,0.0329482280
1265,0.0210518924
1266,0.0330507207
1267,0.0210244775
1268,0.0331556731
1269,0.0209950843
1270,0.0332390450
1271,0.0209678479
1272,0.0333411079
1273,0.0209360055
1274,0.0333966826
1275,0.0209116548
1276,0.0335219381
1277,0.0208725356
1278,0.0335044757
1279,0.0208616540
1280,0.0337524540
1281,0.0207929706
1282,0.0334526407
1283,0.0208444090
1284,0.0342741630
1285,0.0206355946
1286,0.0326405844
1287,0.0209882550
1288,0.0361519070
1289,0.0201121958
1290,0.0276141267
1291,0.0276141267
1292,0.0207103376
1293,0.0343828855
1294,0.0205324016
1295,0.0330620554
1296,0.0208571383
1297,0.0362528428
1298,0.0199756486
1299,0.0277551312
1300,0.0277551312
1301,0.0208390200
1302,0.0366791484
1303,0.0198092409
1304,0.0265503502
1305,0.0265503502
1306,0.0203566290
1307,0.0331051606
1308,0.0207879581
1309,0.0371025084
1310,0.0196145859
1311,0.0253758448
1312,0.0253758448
1313,0.0197584464
1314,0.0277768477
1315,0.0277768477
1316,0.0209759565
1317,0.0209759565
1318,0.0230698750
1319,0.0230698750
1320,0.0192300230
1321,0.0191483488
1322,0.0191558078
1323,0.0197836260
1324,0.0197836260
1325,0.0293755211
1326,0.0191232071
1327,0.0204165840
1328,0.0204165840
1329,0.0360439388
1330,0.0197125060
1331,0.0296961936
1332,0.0213572156
1333,0.0213572156
1334,0.0236899425
1335,0.0236899425
1336,0.0189786918
1337,0.0189232039
1338,0.0189235611
1339,0.0193491440
1340,0.0193491440
1341,0.0265865247
1342,0.0265865247
1343,0.0188334282
1344,0.0188392543
1345,0.0223300795
1346,0.0223300795
1347,0.0223300795
1348,0.0192033291
1349,0.0192033291
1350,0.0263215140
1351,0.0263215140
1352,0.0187084218
1353,0.0188836916
1354,0.0338975985
1355,0.0338975985
1356,0.0338975985
1357,0.0202590869
1358,0.0202590869
1359,0.0223400792
1360,0.0223400792
1361,0.0186747408
1362,0.0185843119
1363,0.0185986015
1364,0.0193986517
1365,0.0193986517
1366,0.0308653636
1367,0.0188116819
1368,0.0240621485
1369,0.0240621485
1370,0.0187765983
1371,0.0388945922
1372,0.0388945922
1373,0.0184871277
1374,0.0202646831
1375,0.0302092961
1376,0.0302092961
1377,0.0188029967
1378,0.0259992849
1379,0.0259992849
1380,0.0184601043
1381,0.0213391255
1382,0.0383173818
1383,0.0383173818
1384,0.0184537016
1385,0.0221436275
1386,0.0221436275
1387,0.0182063065
1388,0.0181834909
1389,0.0188348781
1390,0.0386819811
1391,0.0386819811
1392,0.0386819811
1393,0.0186458843
1394,0.0271181906
1395,0.0271181906
1396,0.0215778508
1397,0.0215778508
1398,0.0239856257
1399,0.0239856257
1400,0.0180365115
1401,0.0180141361
1402,0.0180059060
1403,0.0181585907
1404,0.0318785754
1405,0.0318785754
1406,0.0318785754
1407,0.0184054261
1408,0.0260451727
1409,0.0184903209
1410,0.0275073717
1411,0.0187868848
1412,0.0310786972
1413,0.0185198778
1414,0.0285802452
1415,0.0188375739
1416,0.0188375739
1417,0.0205248063
1418,0.0205248063
1419,0.0230440572
1420,0.0230440572
1421,0.0177787591
1422,0.0177379009
1423,0.0177384828
1424,0.0181333397
1425,0.0181333397
1426,0.0251123724
1427,0.0251123724
1428,0.0182574647
1429,0.0271125633
1430,0.0188079569
1431,0.0188079569
1432,0.0206275682
1433,0.0231593607
1434,0.0231593607
1435,0.0176229487
1436,0.0175900121
1437,0.0175878030
1438,0.0178981244
1439,0.0395715344
1440,0.0395715344
1441,0.0183353580
1442,0.0297919165
1443,0.0215761959
1444,0.0182440586
1445,0.0182440586
1446,0.0291772566
1447,0.0217670513
1448,0.0178288378
1449,0.0421296517
1450,0.0421296517
1451,0.0176340779
1452,0.0224304414
1453,0.0224304414
1454,0.0173230843
1455,0.0172995971
1456,0.0176204047
1457,0.0176204047
1458,0.0403060610
1459,0.0403060610
1460,0.0184058286
1461,0.0330489671
1462,0.0199061662
1463,0.0199061662
1464,0.0224865411
1465,0.0224865411
1466,0.0171789043
1467,0.0171391534
1468,0.0171421263
1469,0.0175853013
1470,0.0175853013
1471,0.0252561925
1472,0.0187175553
1473,0.0187175553
1474,0.0209647399
1475,0.0209647399
1476,0.0171461019
1477,0.0170545153
1478,0.0170823521
1479,0.0182165014
1480,0.0182165014
1481,0.0328755371
1482,0.0198917428
1483,0.0198917428
1484,0.0224891558
1485,0.0224891558
1486,0.0169850870
1487,0.0169514165
1488,0.0169523249
1489,0.0173295741
1490,0.0173295741
1491,0.0241505516
1492,0.0241505516
1493,0.0183898336
1494,0.0183898336
1495,0.0205594969
1496,0.0205594969
1497,0.0169722112
1498,0.0168719335
1499,0.0169056160
1500,0.0181942816
1501,0.0168714395
1502,0.0350827975
1503,0.0350827975
1504,0.0350827975
1505,0.0350827975
1506,0.0183849275
1507,0.0183849275
1508,0.0206851841
1509,0.0206851841
1510,0.0167908638
1511,0.0167004248
1512,0.0167311283
1513,0.0179359430
1514,0.0218862441
1515,0.0218862441
1516,0.0170366035
1517,0.0237365739
1518,0.0237365739
1519,0.0184716439
1520,0.0184716439
1521,0.0208854713
1522,0.0208854713
1523,0.0166670431
1524,0.0165895183
1525,0.0166148892
1526,0.0176694270
1527,0.0176694270
1528,0.0317128207
1529,0.0203213478
1530,0.0166697996
1531,0.0291788054
1532,0.0291788054
1533,0.0291788054
1534,0.0217279539
1535,0.0170624244
1536,0.0262755582
1537,0.0194304349
1538,0.0164371274
1539,0.0169534075
1540,0.0169534075
1541,0.0255957080
1542,0.0194301194
1543,0.0164246913
1544,0.0178415228
1545,0.0277420580
1546,0.0277420580
1547,0.0192900862
1548,0.0163392798
1549,0.0170801508
1550,0.0168629710
1551,0.0348604209
1552,0.0348604209
1553,0.0348604209
1554,0.0164724693
1555,0.0206556692
1556,0.0206556692
1557,0.0163812064
1558,0.0195308601
1559,0.0195308601
1560,0.0166511227
1561,0.0427855362
1562,0.0427855362
1563,0.0167936089
1564,0.0264349503
1565,0.0196082677
1566,0.0168546451
1567,0.0275116695
1568,0.0223840870
1569,0.0182137294
1570,0.0169583685
1571,0.0161036316
1572,0.0287683413
1573,0.0287683413
1574,0.0287683413
1575,0.0287683413
1576,0.0218072769
1577,0.0178368773
1578,0.0178368773
1579,0.0202991992
1580,0.0202991992
1581,0.0160369125
1582,0.0159618098
1583,0.0159916208
1584,0.0171460886
1585,0.0159098635
1586,0.0161711280
1587,0.0307622953
1588,0.0307622953
1589,0.0307622953
1590,0.0307622953
1591,0.0204749831
1592,0.0166245340
1593,0.0166245340
1594,0.0182093429
1595,0.0182093429
1596,0.0208613352
1597,0.0208613352
1598,0.0158058256
1599,0.0157604716
1600,0.0157746304
1601,0.0164799507
1602,0.0160780598
1603,0.0162040434
1604,0.0795360355
1605,0.0795360355
1606,0.0795360355
1607,0.0210272939
1608,0.0210272939
1609,0.0175901340
1610,0.0165923701
1611,0.0170965371
1612,0.0170965371
1613,0.0198035356
1614,0.0198035356
1615,0.0183707496
1616,0.0165230612
1617,0.0165230612
1618,0.0288724723
1619,0.0215786635
1620,0.0183441232
1621,0.0157215855
1622,0.0187288470
1623,0.0187288470
1624,0.0163289068
1625,0.0274276622
1626,0.0223381232
1627,0.0191582500
1628,0.0172789608
1629,0.0172789608
1630,0.0197204104
1631,0.0197204104
1632,0.0155838159
1633,0.0155046095
1634,0.0155409456
1635,0.0168552561
1636,0.0274547735
1637,0.0274547735
1638,0.0195244133
1639,0.0182515440
1640,0.0159505953
1641,0.0159505953
1642,0.0241827553
1643,0.0230411400
1644,0.0197789482
1645,0.0188783085
1646,0.0154265836
1647,0.0162183801
1648,0.0162183801
1649,0.0279003574
1650,0.0220306924
1651,0.0192157475
1652,0.0178561091
1653,0.0165969423
1654,0.0165879672
1655,0.0165879672
1656,0.0244724933
1657,0.0244724933
1658,0.0202441533
1659,0.0199767370
1660,0.0168542097
1661,0.0168542097
1662,0.0191665755
1663,0.0191665755
1664,0.0153918010
1665,0.0153003516
1666,0.0153457960
1667,0.0168984240
1668,0.0251881979
1669,0.0251881979
1670,0.0230655517
1671,0.0200256672
1672,0.0197950271
1673,0.0167561608
1674,0.0167561608
1675,0.0190588230
1676,0.0190588230
1677,0.0153127255
1678,0.0152205749
1679,0.0152671082
1680,0.0168474160
1681,0.0262067055
1682,0.0262067055
1683,0.0227746012
1684,0.0200069385
1685,0.0199645502
1686,0.0171980735
1687,0.0153370034
1688,0.0300575976
1689,0.0300575976
1690,0.0179607285
1691,0.0157380901
1692,0.0254379657
1693,0.0230214373
1694,0.0202260704
1695,0.0205485784
1696,0.0182441144
1697,0.0164485073
1698,0.0164485073
1699,0.0186631395
1700,0.0186631395
1701,0.0151508488
1702,0.0150490073
1703,0.0151026864
1704,0.0168777037
1705,0.0389938879
1706,0.0389938879
1707,0.0155053559
1708,0.0238496968
1709,0.0232522604
1710,0.0204252275
1711,0.0211031432
1712,0.0191429976
1713,0.0188590410
1714,0.0158985076
1715,0.0158985076
1716,0.0176884037
1717,0.0176884037
1718,0.0150683665
1719,0.0149372094
1720,0.0150094981
1721,0.0172719618
1722,0.0172719618
1723,0.0157499278
1724,0.0157499278
1725,0.0276563505
1726,0.0219246417
1727,0.0199892377
1728,0.0206823037
1729,0.0188917753
1730,0.0186046394
1731,0.0156847947
1732,0.0156847947
1733,0.0173368156
1734,0.0173368156
1735,0.0149769809
1736,0.0148392676
1737,0.0149165326
1738,0.0173133911
1739,0.0173133911
1740,0.0151254742
1741,0.0367530822
1742,0.0367530822
1743,0.0153614658
1744,0.0248443211
1745,0.0232120660
1746,0.0206751603
1747,0.0219306668
1748,0.0202470770
1749,0.0214346433
1750,0.0199405432
1751,0.0210296039
1752,0.0196234125
1753,0.0205552258
1754,0.0191588327
1755,0.0197359684
1756,0.0180883376
1757,0.0173018017
1758,0.0146823770
1759,0.0199426872
1760,0.0199426872
1761,0.0199426872
1762,0.0212547810
1763,0.0199929806
1764,0.0213610804
1765,0.0200999690
1766,0.0215420586
1767,0.0202506309
1768,0.0217694863
1769,0.0204116517
1770,0.0219934570
1771,0.0205479173
1772,0.0221743996
1773,0.0206462111
1774,0.0223054831
1775,0.0207141142
1776,0.0224009839
1777,0.0207640036
1778,0.0224764365
1779,0.0208043381
1780,0.0225413172
1781,0.0208393578
1782,0.0226001701
1783,0.0208709496
1784,0.0226550181
1785,0.0208999802
1786,0.0227068277
1787,0.0209269139
1788,0.0227561479
1789,0.0209520496
1790,0.0228033482
1791,0.0209756053
1792,0.0228487048
1793,0.0209977504
1794,0.0228924356
1795,0.0210186216
1796,0.0229347174
1797,0.0210383311
1798,0.0229756967
1799,0.0210569727
1800,0.0230154964
1801,0.0210746256
1802,0.0230542208
1803,0.0210913577
1804,0.0230919596
1805,0.0211072274
1806,0.0231287902
1807,0.0211222857
1808,0.0231647803
1809,0.0211365769
1810,0.0231999889
1811,0.0211501405
1812,0.0232344684
1813,0.0211630111
1814,0.0232682650
1815,0.0211752198
1816,0.0233014200
1817,0.0211867943
1818,0.0233339702
1819,0.0211977595
1820,0.0233659487
1821,0.0212081380
1822,0.0233973852
1823,0.0212179502
1824,0.0234283066
1825,0.0212272148
1826,0.0234587371
1827,0.0212359487
1828,0.0234886990
1829,0.0212441675
1830,0.0235182122
1831,0.0212518857
1832,0.0235472951
1833,0.0212591164
1834,0.0235759645
1835,0.0212658720
1836,0.0236042356
1837,0.0212721639
1838,0.0236321226
1839,0.0212780028
1840,0.0236596384
1841,0.0212833986
1842,0.0236867949
1843,0.0212883607
1844,0.0237136030
1845,0.0212928980
1846,0.0237400731
1847,0.0212970188
1848,0.0237662145
1849,0.0213007311
1850,0.0237920359
1851,0.0213040424
1852,0.0238175455
1853,0.0213069598
1854,0.0238427508
1855,0.0213094903
1856,0.0238676590
1857,0.0213116404
1858,0.0238922765
1859,0.0213134165
1860,0.0239166096
1861,0.0213148247
1862,0.0239406641
1863,0.0213158709
1864,0.0239644454
1865,0.0213165607
1866,0.0239879587
1867,0.0213168999
1868,0.0240112088
1869,0.0213168937
1870,0.0240342003
1871,0.0213165475
1872,0.0240569376
1873,0.0213158663
1874,0.0240794247
1875,0.0213148552
1876,0.0241016656
1877,0.0213135192
1878,0.0241236640
1879,0.0213118630
1880,0.0241454236
1881,0.0213098914
1882,0.0241669477
1883,0.0213076091
1884,0.0241882397
1885,0.0213050206
1886,0.0242093027
1887,0.0213021305
1888,0.0242301397
1889,0.0212989431
1890,0.0242507538
1891,0.0212954630
1892,0.0212954630
1893,0.0176914309
1894,0.0203150778
1895,0.0213509847
1896,0.0213509847
1897,0.0176788172
1898,0.0203595342
1899,0.0214178987
1900,0.0214178987
1901,0.0176729782
1902,0.0204196300
1903,0.0214918124
1904,0.0214918124
1905,0.0176721220
1906,0.0204910097
1907,0.0215686409
1908,0.0215686409
1909,0.0176743703
1910,0.0205691559
1911,0.0216447942
1912,0.0216447942
1913,0.0176778609
1914,0.0206496965
1915,0.0217175003
1916,0.0217175003
1917,0.0176809720
1918,0.0207289391
1919,0.0217850376
1920,0.0217850376
1921,0.0176825345
1922,0.0208043212
1923,0.0218467256
1924,0.0218467256
1925,0.0176819172
1926,0.0208745417
1927,0.0219026804
1928,0.0219026804
1929,0.0176789572
1930,0.0209393471
1931,0.0219534691
1932,0.0219534691
1933,0.0176737946
1934,0.0209991336
1935,0.0219998070
1936,0.0219998070
1937,0.0176667041
1938,0.0210545644
1939,0.0220423700
1940,0.0220423700
1941,0.0176579769
1942,0.0211063156
1943,0.0220817189
1944,0.0220817189
1945,0.0176478649
1946,0.0211549605
1947,0.0221182922
1948,0.0221182922
1949,0.0176365670
1950,0.0212009465
1951,0.0221524282
1952,0.0221524282
1953,0.0176242353
1954,0.0212446130
1955,0.0221843915
1956,0.0221843915
1957,0.0176109876
1958,0.0212862203
1959,0.0222143944
1960,0.0222143944
1961,0.0175969169
1962,0.0213259728
1963,0.0222426119
1964,0.0222426119
1965,0.0175820998
1966,0.0213640362
1967,0.0222691915
1968,0.0222691915
1969,0.0175666001
1970,0.0214005479
1971,0.0222942594
1972,0.0222942594
1973,0.0175504729
1974,0.0214356246
1975,0.0223179253
1976,0.0223179253
1977,0.0175337657
1978,0.0214693663
1979,0.0223402856
1980,0.0223402856
1981,0.0175165208
1982,0.0215018602
1983,0.0223614255
1984,0.0223614255
1985,0.0174987754
1986,0.0215331831
1987,0.0223814209
1988,0.0223814209
1989,0.0174805632
1990,0.0215634029
1991,0.0224003403
1992,0.0224003403
1993,0.0174619145
1994,0.0215925803
1995,0.0224182452
1996,0.0224182452
1997,0.0174428567
1998,0.0216207699
1999,0.0224351918
2000,0.0224351918
2001,0.0174234151
2002,0.0216480209
2003,0.0224512309
2004,0.0224512309
2005,0.0174036128
2006,0.0216743783
2007,0.0224664094
2008,0.0224664094
2009,0.0173834710
2010,0.0216998828
2011,0.0224807702
2012,0.0224807702
2013,0.0173630094
2014,0.0217245721
2015,0.0224943529
2016,0.0224943529
2017,0.0173422462
2018,0.0217484805
2019,0.0225071942
2020,0.0225071942
2021,0.0173211984
2022,0.0217716400
2023,0.0225193280
2024,0.0225193280
2025,0.0172998819
2026,0.0217940800
2027,0.0225307860
2028,0.0225307860
2029,0.0172783115
2030,0.0218158280
2031,0.0225415976
2032,0.0225415976
2033,0.0172565010
2034,0.0218369096
2035,0.0218369096
2036,0.0186578963
2037,0.0214901465
2038,0.0214901465
2039,0.0164956016
2040,0.0201007209
2041,0.0225069804
2042,0.0225069804
2043,0.0171671440
2044,0.0217924669
2045,0.0217924669
2046,0.0185447038
2047,0.0214694793
2048,0.0214694793
2049,0.0164148827
2050,0.0200469285
2051,0.0225512924
2052,0.0225512924
2053,0.0171388180
2054,0.0218726999
2055,0.0218726999
2056,0.0185267937
2057,0.0215524964
2058,0.0215524964
2059,0.0164002058
2060,0.0201771410
2061,0.0226499127
2062,0.0226499127
2063,0.0171545671
2064,0.0220407004
2065,0.0220407004
2066,0.0185817739
2067,0.0217105323
2068,0.0217105323
2069,0.0164377723
2070,0.0204478547
2071,0.0204478547
2072,0.0174670868
2073,0.0202210634
2074,0.0202210634
2075,0.0155708235
2076,0.0177821218
2077,0.0208068783
2078,0.0208068783
2079,0.0158256867
2080,0.0187775353
2081,0.0220340630
2082,0.0220340630
2083,0.0165676005
2084,0.0210215222
2085,0.0210215222
2086,0.0176819008
2087,0.0207756486
2088,0.0207756486
2089,0.0157400455
2090,0.0186817357
2091,0.0220402311
2092,0.0220402311
2093,0.0165100249
2094,0.0210345861
2095,0.0210345861
2096,0.0176091006
2097,0.0207858224
2098,0.0207858224
2099,0.0156775545
2100,0.0186630229
2101,0.0221136594
2102,0.0221136594
2103,0.0165024960
2104,0.0150694578
2105,0.0164499846
2106,0.0185261493
2107,0.0185261493
2108,0.0147779908
2109,0.0153142657
2110,0.0150443619
2111,0.0165282192
2112,0.0188651137
2113,0.0188651137
2114,0.0147789655
2115,0.0155020753
2116,0.0158705296
2117,0.0197071892
2118,0.0197071892
2119,0.0166484388
2120,0.0192998983
2121,0.0192998983
2122,0.0148333170
2123,0.0159364703
2124,0.0174680802
2125,0.0233767525
2126,0.0233767525
2127,0.0193438385
2128,0.0193438385
2129,0.0164171369
2130,0.0188929315
2131,0.0188929315
2132,0.0146421991
2133,0.0153127323
2134,0.0155711991
2135,0.0190805555
2136,0.0227253796
2137,0.0227253796
2138,0.0167501115
2139,0.0145148803
2140,0.0149446549
2141,0.0144028745
2142,0.0145252571
2143,0.0130299489
2144,0.0130299489
2145,0.0148147945
2146,0.0148147945
2147,0.0125899674
2148,0.0124039841
2149,0.0126510823
2150,0.0191931434
2151,0.0191931434
2152,0.0160700387
2153,0.0185249529
2154,0.0185249529
2155,0.0143085103
2156,0.0145274882
2157,0.0133303635
2158,0.0129597877
2159,0.0171285016
2160,0.0171285016
2161,0.0209822330
2162,0.0209822330
2163,0.0152917290
2164,0.0150547397
2165,0.0179635722
2166,0.0221606435
2167,0.0221606435
2168,0.0160859894
2169,0.0143603437
2170,0.0150895780
2171,0.0157073596
2172,0.0203586920
2173,0.0203586920
2174,0.0164510252
2175,0.0198579025
2176,0.0198579025
2177,0.0145987467
2178,0.0145987467
2179,0.0124492035
2180,0.0122578061
2181,0.0125245152
2182,0.0194968893
2183,0.0194968893
2184,0.0143689294
2185,0.0143689294
2186,0.0124104216
2187,0.0122151059
2188,0.0124908424
2189,0.0196418612
2190,0.0196418612
2191,0.0143570201
2192,0.0143570201
2193,0.0123669204
2194,0.0121713767
2195,0.0124516824
2196,0.0196953064
2197,0.0196953064
2198,0.0143094401
2199,0.0143094401
2200,0.0123243379
2201,0.0121280903
2202,0.0124135800
2203,0.0197607133
2204,0.0197607133
2205,0.0142696379
2206,0.0142696379
2207,0.0122818515
2208,0.0120850282
2209,0.0123755716
2210,0.0198230323
2211,0.0198230323
2212,0.0142308464
2213,0.0142308464
2214,0.0122395895
2215,0.0120422213
2216,0.0123378077
2217,0.0198846755
2218,0.0198846755
2219,0.0141940528
2220,0.0141940528
2221,0.0121975259
2222,0.0119996599
2223,0.0123002565
2224,0.0199452150
2225,0.0199452150
2226,0.0141589469
2227,0.0141589469
2228,0.0121556603
2229,0.0119573407
2230,0.0122629167
2231,0.0200047024
2232,0.0200047024
2233,0.0141254507
2234,0.0141254507
2235,0.0121139872
2236,0.0119152592
2237,0.0122257811
2238,0.0200630983
2239,0.0200630983
2240,0.0140934463
2241,0.0140934463
2242,0.0120725018
2243,0.0118734108
2244,0.0121888431
2245,0.0201203792
2246,0.0201203792
2247,0.0140628275
2248,0.0140628275
2249,0.0120311988
2250,0.0118317908
2251,0.0121520960
2252,0.0201765185
2253,0.0201765185
2254,0.0140334900
2255,0.0140334900
2256,0.0119900730
2257,0.0117903943
2258,0.0121155331
2259,0.0202314922
2260,0.0202314922
2261,0.0140053340
2262,0.0140053340
2263,0.0119491193
2264,0.0117492168
2265,0.0120791476
2266,0.0202852786
2267,0.0202852786
2268,0.0139782644
2269,0.0139782644
2270,0.0119083326
2271,0.0117082532
2272,0.0120429330
2273,0.0203378596
2274,0.0203378596
2275,0.0139521905
2276,0.0139521905
2277,0.0118677079
2278,0.0116674988
2279,0.0120068829
2280,0.0203892211
2281,0.0203892211
2282,0.0139270271
2283,0.0139270271
2284,0.0118272403
2285,0.0116269489
2286,0.0119709912
2287,0.0204393531
2288,0.0204393531
2289,0.0139026939
2290,0.0139026939
2291,0.0117869253
2292,0.0115865986
2293,0.0119352521
2294,0.0204882497
2295,0.0204882497
2296,0.0138791162
2297,0.0138791162
2298,0.0117467584
2299,0.0115464433
2300,0.0118996599
2301,0.0205359096
2302,0.0205359096
2303,0.0138562245
2304,0.0137487679
2305,0.0169619654
2306,0.0169619654
2307,0.0135734674
2308,0.0138340381
2309,0.0174542131
2310,0.0174542131
2311,0.0136170291
2312,0.0141354169
2313,0.0188331401
2314,0.0188331401
2315,0.0140834031
2316,0.0140834031
2317,0.0116500889
2318,0.0114602400
2319,0.0118082284
2320,0.0118082284
2321,0.0132423456
2322,0.0126680378
2323,0.0119049673
2324,0.0119049673
2325,0.0136274964
2326,0.0169408454
2327,0.0169408454
2328,0.0133672601
2329,0.0134117625
2330,0.0159654456
2331,0.0159654456
2332,0.0133423822
2333,0.0133851317
2334,0.0159263704
2335,0.0159263704
2336,0.0133094306
2337,0.0133197627
2338,0.0156839002
2339,0.0215242909
2340,0.0215242909
2341,0.0143703710
2342,0.0126494470
2343,0.0121957058
2344,0.0121957058
2345,0.0146405285
2346,0.0124435949
2347,0.0114575823
2348,0.0284376243
2349,0.0284376243
2350,0.0284376243
2351,0.0222292335
2352,0.0222292335
2353,0.0148888804
2354,0.0122244494
2355,0.0111977276
2356,0.0117725917
2357,0.0117725917
2358,0.0120110963
2359,0.0120110963
2360,0.0262021234
2361,0.0262021234
2362,0.0262021234
2363,0.0212139617
2364,0.0212139617
2365,0.0153639459
2366,0.0130200629
2367,0.0128804961
2368,0.0143369906
2369,0.0186982572
2370,0.0186982572
2371,0.0124664291
2372,0.0124664291
2373,0.0113889999
2374,0.0111938918
2375,0.0115807693
2376,0.0115807693
2377,0.0131711275
2378,0.0162391098
2379,0.0162391098
2380,0.0127630876
2381,0.0120243425
2382,0.0110896991
2383,0.0151756792
2384,0.0151756792
2385,0.0151756792
2386,0.0213533608
2387,0.0213533608
2388,0.0139470866
2389,0.0122303384
2390,0.0115247972
2391,0.0115247972
2392,0.0131897278
2393,0.0168565589
2394,0.0168565589
2395,0.0126659123
2396,0.0126659123
2397,0.0112889553
2398,0.0110821126
2399,0.0115041309
2400,0.0115041309
2401,0.0132104194
2402,0.0132104194
2403,0.0112615595
2404,0.0110548976
2405,0.0114802430
2406,0.0114802430
2407,0.0131996268
2408,0.0131996268
2409,0.0112343096
2410,0.0110277841
2411,0.0114565426
2412,0.0114565426
2413,0.0131892593
2414,0.0131892593
2415,0.0112070930
2416,0.0110007372
2417,0.0114328690
2418,0.0114328690
2419,0.0131787783
2420,0.0131787783
2421,0.0111799246
2422,0.0109737603
2423,0.0114092441
2424,0.0114092441
2425,0.0131682615
2426,0.0131682615
2427,0.0111528015
2428,0.0109468514
2429,0.0113856638
2430,0.0113856638
2431,0.0131576990
2432,0.0131576990
2433,0.0111257232
2434,0.0109200094
2435,0.0113621280
2436,0.0113621280
2437,0.0131470938
2438,0.0131470938
2439,0.0110986891
2440,0.0108932332
2441,0.0113386357
2442,0.0113386357
2443,0.0131364469
2444,0.0131364469
2445,0.0110716985
2446,0.0108665216
2447,0.0113151865
2448,0.0113151865
2449,0.0131257594
2450,0.0131257594
2451,0.0110447507
2452,0.0108398736
2453,0.0112917795
2454,0.0112917795
2455,0.0131150324
2456,0.0131150324
2457,0.0110178452
2458,0.0108132881
2459,0.0112684142
2460,0.0112684142
2461,0.0131042668
2462,0.0131042668
2463,0.0109909814
2464,0.0107867641
2465,0.0112450899
2466,0.0112450899
2467,0.0130934636
2468,0.0130934636
2469,0.0109641586
2470,0.0107603006
2471,0.0112218060
2472,0.0112218060
2473,0.0130826234
2474,0.0130826234
2475,0.0109373765
2476,0.0107338968
2477,0.0111985619
2478,0.0111985619
2479,0.0130717471
2480,0.0130717471
2481,0.0109106345
2482,0.0107075517
2483,0.0111753570
2484,0.0111753570
2485,0.0130608351
2486,0.0130608351
2487,0.0108839322
2488,0.0106812646
2489,0.0111521909
2490,0.0111521909
2491,0.0130498880
2492,0.0129821506
2493,0.0164405850
2494,0.0164405850
2495,0.0110475183
2496,0.0127418019
2497,0.0127418019
2498,0.0108509007
2499,0.0106405361
2500,0.0111318908
2501,0.0111318908
2502,0.0130934838
2503,0.0127135597
2504,0.0154110752
2505,0.0154110752
2506,0.0108813964
2507,0.0122588135
2508,0.0130295770
2509,0.0191493848
2510,0.0191493848
2511,0.0128532865
2512,0.0128532865
2513,0.0107848337
2514,0.0105784734
2515,0.0110719472
2516,0.0110719472
2517,0.0130470624
2518,0.0125235284
2519,0.0148287289
2520,0.0148287289
2521,0.0107862831
2522,0.0120735428
2523,0.0123965525
2524,0.0164461344
2525,0.0164461344
2526,0.0115355753
2527,0.0115355753
2528,0.0106942124
2529,0.0105086461
2530,0.0109720398
2531,0.0109720398
2532,0.0128678219
2533,0.0125350701
2534,0.0153151351
2535,0.0153151351
2536,0.0106980099
2537,0.0119109622
2538,0.0118886794
2539,0.0138055105
2540,0.0205377661
2541,0.0205377661
2542,0.0126113185
2543,0.0114405736
2544,0.0110989740
2545,0.0110989740
2546,0.0134031839
2547,0.0108434409
2548,0.0108434409
2549,0.0125985553
2550,0.0125985553
2551,0.0106400089
2552,0.0104301936
2553,0.0109540292
2554,0.0109540292
2555,0.0130327416
2556,0.0119480457
2557,0.0126243403
2558,0.0184674976
2559,0.0184674976
2560,0.0121607733
2561,0.0121607733
2562,0.0106057452
2563,0.0103906835
2564,0.0109312963
2565,0.0108609629
2566,0.0200111435
2567,0.0200111435
2568,0.0200111435
2569,0.0132002095
2570,0.0116094534
2571,0.0110585864
2572,0.0102247200
2573,0.0103987977
2574,0.0103987977
2575,0.0273447052
2576,0.0273447052
2577,0.0273447052
2578,0.0200906360
2579,0.0121003771
2580,0.0114773387
2581,0.0126403572
2582,0.0173713558
2583,0.0173713558
2584,0.0107364891
2585,0.0127152976
2586,0.0117273291
2587,0.0124738128
2588,0.0187128010
2589,0.0187128010
2590,0.0120974084
2591,0.0120974084
2592,0.0104498048
2593,0.0102341165
2594,0.0108032329
2595,0.0103078134
2596,0.0103078134
2597,0.0155229638
2598,0.0155229638
2599,0.0108095662
2600,0.0131041278
2601,0.0104221211
2602,0.0117745460
2603,0.0133267763
2604,0.0133267763
2605,0.0103305272
2606,0.0114517337
2607,0.0114519899
2608,0.0134395032
2609,0.0134395032
2610,0.0108757675
2611,0.0107393326
2612,0.0196377406
2613,0.0196377406
2614,0.0196377406
2615,0.0116482987
2616,0.0116482987
2617,0.0103473447
2618,0.0101318333
2619,0.0107167217
2620,0.0107167217
2621,0.0130074650
2622,0.0102933621
2623,0.0115169585
2624,0.0123463579
2625,0.0190325753
2626,0.0190325753
2627,0.0121177627
2628,0.0119232264
2629,0.0149842715
2630,0.0149842715
2631,0.0101013332
2632,0.0107798824
2633,0.0105673526
2634,0.0166293001
2635,0.0166293001
2636,0.0166293001
2637,0.0102831894
2638,0.0116636310
2639,0.0137371783
2640,0.0137371783
2641,0.0100507027
2642,0.0106970976
2643,0.0106970976
2644,0.0131534291
2645,0.0100922744
2646,0.0109670394
2647,0.0099905945
2648,0.0099905945
2649,0.0133120393
2650,0.0133120393
2651,0.0133120393
2652,0.0105273594
2653,0.0105273594
2654,0.0127306973
2655,0.0101241986
2656,0.0112584768
2657,0.0117354860
2658,0.0168034312
2659,0.0168034312
2660,0.0107544943
2661,0.0107544943
2662,0.0100974631
2663,0.0112406869
2664,0.0118390013
2665,0.0175642591
2666,0.0175642591
2667,0.0110396462
2668,0.0110396462
2669,0.0101111960
2670,0.0099122783
2671,0.0105048016
2672,0.0097675899
2673,0.0104535645
2674,0.0104535645
2675,0.0209050445
2676,0.0209050445
2677,0.0209050445
2678,0.0123275747
2679,0.0100301192
2680,0.0112845735
2681,0.0129151858
2682,0.0129151858
2683,0.0098400184
2684,0.0104760936
2685,0.0103810533
2686,0.0199905354
2687,0.0199905354
2688,0.0199905354
2689,0.0115685201
2690,0.0105221672
2691,0.0099436047
2692,0.0099436047
2693,0.0163671897
2694,0.0163671897
2695,0.0099096910
2696,0.0109905634
2697,0.0114648735
2698,0.0165897101
2699,0.0165897101
2700,0.0104215039
2701,0.0104215039
2702,0.0098857179
2703,0.0109839153
2704,0.0116430764
2705,0.0177745080
2706,0.0177745080
2707,0.0109093954
2708,0.0109093954
2709,0.0099322896
2710,0.0097286541
2711,0.0103675771
2712,0.0096903499
2713,0.0213131556
2714,0.0213131556
2715,0.0213131556
2716,0.0125519172
2717,0.0096564603
2718,0.0102067701
2719,0.0102067701
2720,0.0124662746
2721,0.0096434361
2722,0.0102181919
2723,0.0102181919
2724,0.0125457891
2725,0.0096015668
2726,0.0100804923
2727,0.0100804923
2728,0.0121401771
2729,0.0096616690
2730,0.0104597932
2731,0.0095789682
2732,0.0095789682
2733,0.0127233922
2734,0.0127233922
2735,0.0127233922
2736,0.0098669564
2737,0.0114685603
2738,0.0179001363
2739,0.0179001363
2740,0.0107901215
2741,0.0107901215
2742,0.0097795856
2743,0.0095729961
2744,0.0102505219
2745,0.0098542840
2746,0.0098542840
2747,0.0115371254
2748,0.0097902931
2749,0.0097902931
2750,0.0113076499
2751,0.0109361754
2752,0.0131272271
2753,0.0131272271
2754,0.0094076193
2755,0.0095354227
2756,0.0138062027
2757,0.0138062027
2758,0.0138062027
2759,0.0093711046
2760,0.0094564238
2761,0.0125869992
2762,0.0125869992
2763,0.0125869992
2764,0.0093657987
2765,0.0095568587
2766,0.0153316063
2767,0.0153316063
2768,0.0093748134
2769,0.0097323801
2770,0.0097323801
2771,0.0114177148
2772,0.0095993015
2773,0.0095993015
2774,0.0108960272
2775,0.0138382127
2776,0.0138382127
2777,0.0092734137
2778,0.0093210519
2779,0.0113184002
2780,0.0113184002
2781,0.0183726641
2782,0.0183726641
2783,0.0108705817
2784,0.0108705817
2785,0.0096023127
2786,0.0093858273
2787,0.0101266309
2788,0.0104073630
2789,0.0108600082
2790,0.0160087912
2791,0.0160087912
2792,0.0096982798
2793,0.0115751920
2794,0.0093314242
2795,0.0100064208
2796,0.0091773861
2797,0.0101146075
2798,0.0101146075
2799,0.0101146075
2800,0.0109322998
2801,0.0152027582
2802,0.0152027582
2803,0.0091744548
2804,0.0094180820
2805,0.0163164296
2806,0.0163164296
2807,0.0092978190
2808,0.0101835123
2809,0.0102222423
2810,0.0123083881
2811,0.0123083881
2812,0.0092881770
2813,0.0102230023
2814,0.0124663905
2815,0.0124663905
2816,0.0092354281
2817,0.0100282712
2818,0.0110079745
2819,0.0163053848
2820,0.0163053848
2821,0.0092314605
2822,0.0101002385
2823,0.0101177314
2824,0.0120099776
2825,0.0120099776
2826,0.0092508775
2827,0.0102791166
2828,0.0134721457
2829,0.0134721457
2830,0.0091050226
2831,0.0096071228
2832,0.0089888479
2833,0.0090971484
2834,0.0090971484
2835,0.0222035131
2836,0.0222035131
2837,0.0222035131
2838,0.0130878491
2839,0.0089222168
2840,0.0089228145
2841,0.0092538015
2842,0.0090350618
2843,0.0138345177
2844,0.0138345177
2845,0.0138345177
2846,0.0138345177
2847,0.0089642168
2848,0.0093998637
2849,0.0090334425
2850,0.0090334425
2851,0.0134610112
2852,0.0134610112
2853,0.0089172876
2854,0.0092585735
2855,0.0092585735
2856,0.0109212096
2857,0.0094306279
2858,0.0094306279
2859,0.0115970329
2860,0.0088263383
2861,0.0088466912
2862,0.0099259862
2863,0.0099259862
2864,0.0125393587
2865,0.0125393587
2866,0.0088481485
2867,0.0091389708
2868,0.0091389708
2869,0.0106149047
2870,0.0096172954
2871,0.0089243331
2872,0.0089243331
2873,0.0130688699
2874,0.0130688699
2875,0.0087972799
2876,0.0090196586
2877,0.0090196586
2878,0.0102147478
2879,0.0136069407
2880,0.0136069407
2881,0.0087334900
2882,0.0087549390
2883,0.0098713898
2884,0.0098713898
2885,0.0111978535
2886,0.0111978535
2887,0.0087072234
2888,0.0087527648
2889,0.0107061391
2890,0.0107061391
2891,0.0107061391
2892,0.0087640697
2893,0.0092116771
2894,0.0092116771
2895,0.0112643773
2896,0.0086571627
2897,0.0086596724
2898,0.0090609004
2899,0.0168048076
2900,0.0168048076
2901,0.0168048076
2902,0.0093632695
2903,0.0093632695
2904,0.0089056061
2905,0.0101737630
2906,0.0144495071
2907,0.0144495071
2908,0.0085973697
2909,0.0085915210
2910,0.0086509374
2911,0.0171095480
2912,0.0171095480
2913,0.0171095480
2914,0.0094429992
2915,0.0094429992
2916,0.0088668384
2917,0.0086963888
2918,0.0094614631
2919,0.0111009935
2920,0.0111009935
2921,0.0086398062
2922,0.0092226456
2923,0.0091946184
2924,0.0085328874
2925,0.0121370762
2926,0.0121370762
2927,0.0121370762
2928,0.0121370762
2929,0.0085186206
2930,0.0087420366
2931,0.0087420366
2932,0.0099614595
2933,0.0141917456
2934,0.0141917456
2935,0.0084530480
2936,0.0084571993
2937,0.0089198222
2938,0.0158880073
2939,0.0158880073
2940,0.0158880073
2941,0.0085223704
2942,0.0090548317
2943,0.0084862825
2944,0.0173319331
2945,0.0173319331
2946,0.0173319331
2947,0.0173319331
2948,0.0089063189
2949,0.0089063189
2950,0.0086108840
2951,0.0097093004
2952,0.0147564840
2953,0.0147564840
2954,0.0084718235
2955,0.0090513621
2956,0.0092023857
2957,0.0090998589
2958,0.0096863338
2959,0.0132410914
2960,0.0132410914
2961,0.0083692136
2962,0.0085933933
2963,0.0085933933
2964,0.0098269255
2965,0.0145079303
2966,0.0145079303
2967,0.0083022656
2968,0.0082948995
2969,0.0082801808
2970,0.0082510753
2971,0.0084074647
2972,0.0084074647
2973,0.0199712797
2974,0.0199712797
2975,0.0199712797
2976,0.0199712797
2977,0.0105398828
2978,0.0081787780
2979,0.0082365428
2980,0.0106017453
2981,0.0106017453
2982,0.0106017453
2983,0.0081769638
2984,0.0083516592
2985,0.0083516592
2986,0.0093693053
2987,0.0126277796
2988,0.0126277796
2989,0.0082227483
2990,0.0087441539
2991,0.0087059068
2992,0.0081876906
2993,0.0170025287
2994,0.0170025287
2995,0.0170025287
2996,0.0170025287
2997,0.0085200260
2998,0.0085200260
2999,0.0082908846
3000,0.0093213578
3001,0.0143618974
3002,0.0143618974
3003,0.0081098108
3004,0.0083798491
3005,0.0083798491
3006,0.0098313001
3007,0.0082976018
3008,0.0145381869
3009,0.0145381869
3010,0.0080274139
3011,0.0080204473
3012,0.0080147983
3013,0.0094258174
3014,0.0094258174
3015,0.0094258174
3016,0.0158815346
3017,0.0158815346
3018,0.0083579656
3019,0.0100333735
3020,0.0079661300
3021,0.0079973422
3022,0.0094848545
3023,0.0094848545
3024,0.0152377411
3025,0.0152377411
3026,0.0079589566
3027,0.0081169506
3028,0.0132531716
3029,0.0132531716
3030,0.0079830926
3031,0.0083900673
3032,0.0079234868
3033,0.0116958081
3034,0.0116958081
3035,0.0116958081
3036,0.0116958081
3037,0.0080631462
3038,0.0090301385
3039,0.0139063287
3040,0.0139063287
3041,0.0078617120
3042,0.0079186920
3043,0.0102787392
3044,0.0102787392
3045,0.0102787392
3046,0.0078277626
3047,0.0078215845
3048,0.0078442092
3049,0.0128607919
3050,0.0128607919
3051,0.0128607919
3052,0.0128607919
3053,0.0079047741
3054,0.0085700785
3055,0.0105367368
3056,0.0105367368
3057,0.0077760101
3058,0.0078500236
3059,0.0107614434
3060,0.0107614434
3061,0.0107614434
3062,0.0079422945
3063,0.0089478391
3064,0.0143999041
3065,0.0143999041
3066,0.0077713121
3067,0.0080342667
3068,0.0080342667
3069,0.0094841356
3070,0.0078016867
3071,0.0083013828
3072,0.0085809312
3073,0.0099503499
3074,0.0099503499
3075,0.0077747798
3076,0.0082322244
3077,0.0081613772
3078,0.0080677434
3079,0.0135205833
3080,0.0135205833
3081,0.0135205833
3082,0.0077271139
3083,0.0080580615
3084,0.0077422053
3085,0.0077422053
3086,0.0103450865
3087,0.0103450865
3088,0.0103450865
3089,0.0076690903
3090,0.0078113649
3091,0.0125912738
3092,0.0125912738
3093,0.0077981706
3094,0.0086999890
3095,0.0134355467
3096,0.0134355467
3097,0.0076057929
3098,0.0076012206
3099,0.0076862425
3100,0.0076862425
3101,0.0107579518
3102,0.0107579518
3103,0.0107579518
3104,0.0076479901
3105,0.0080759464
3106,0.0076240221
3107,0.0150854772
3108,0.0150854772
3109,0.0150854772
3110,0.0150854772
3111,0.0075582913
3112,0.0076982259
3113,0.0124285221
3114,0.0124285221
3115,0.0077233981
3116,0.0087862220
3117,0.0151193104
3118,0.0151193104
3119,0.0076811708
3120,0.0086281814
3121,0.0140096597
3122,0.0140096597
3123,0.0074939763
3124,0.0075661498
3125,0.0104212000
3126,0.0104212000
3127,0.0104212000
3128,0.0075501992
3129,0.0080500367
3130,0.0076471191
3131,0.0081459938
3132,0.0081459938
3133,0.0081459938
3134,0.0084476852
3135,0.0129107985
3136,0.0129107985
3137,0.0074532205
3138,0.0075745726
3139,0.0118396424
3140,0.0118396424
3141,0.0077176143
3142,0.0091703284
3143,0.0074388174
3144,0.0076507378
3145,0.0076507378
3146,0.0088979908
3147,0.0074955584
3148,0.0107946056
3149,0.0107946056
3150,0.0107946056
3151,0.0077539300
3152,0.0094727589
3153,0.0075103524
3154,0.0082907781
3155,0.0122957480
3156,0.0122957480
3157,0.0074232084
3158,0.0078392147
3159,0.0073552392
3160,0.0096239204
3161,0.0096239204
3162,0.0096239204
3163,0.0096239204
3164,0.0075413718
3165,0.0086913787
3166,0.0160114354
3167,0.0160114354
3168,0.0078401869
3169,0.0078401869
3170,0.0075695422
3171,0.0089008944
3172,0.0073172604
3173,0.0074906630
3174,0.0074906630
3175,0.0085589057
3176,0.0141808459
3177,0.0141808459
3178,0.0072714716
3179,0.0072979273
3180,0.0086330397
3181,0.0086330397
3182,0.0149770905
3183,0.0149770905
3184,0.0072651530
3185,0.0074176617
3186,0.0124740526
3187,0.0124740526
3188,0.0074488595
3189,0.0086175284
3190,0.0086175284
3191,0.0072102666
3192,0.0072070805
3193,0.0073386296
3194,0.0073386296
3195,0.0116019612
3196,0.0116019612
3197,0.0075643480
3198,0.0093269315
3199,0.0074082918
3200,0.0086211624
3201,0.0086211624
3202,0.0071689854
3203,0.0072198530
3204,0.0094176682
3205,0.0094176682
3206,0.0094176682
3207,0.0072227970
3208,0.0076991301
3209,0.0074722402
3210,0.0071991840
3211,0.0071991840
3212,0.0095185878
3213,0.0095185878
3214,0.0095185878
3215,0.0072324714
3216,0.0078886998
3217,0.0096379740
3218,0.0096379740
3219,0.0074915013
3220,0.0092723147
3221,0.0073741643
3222,0.0087619315
3223,0.0071708161
3224,0.0076666641
3225,0.0088424494
3226,0.0088424494
3227,0.0070764664
3228,0.0071040085
3229,0.0084950970
3230,0.0084950970
3231,0.0084950970
3232,0.0070700248
3233,0.0071854683
3234,0.0071854683
3235,0.0079595028
3236,0.0112365023
3237,0.0112365023
3238,0.0075059566
3239,0.0075059566
3240,0.0072855909
3241,0.0085801310
3242,0.0070218777
3243,0.0070329483
3244,0.0077769242
3245,0.0077769242
3246,0.0097321958
3247,0.0097321958
3248,0.0074866541
3249,0.0074866541
3250,0.0072566092
3251,0.0085877455
3252,0.0069819566
3253,0.0069759148
3254,0.0069766276
3255,0.0091793426
3256,0.0091793426
3257,0.0091793426
3258,0.0091793426
3259,0.0070812179
3260,0.0078841999
3261,0.0117262397
3262,0.0117262397
3263,0.0073277093
3264,0.0073277093
3265,0.0071517489
3266,0.0083546690
3267,0.0069182310
3268,0.0069621217
3269,0.0089471073
3270,0.0089471073
3271,0.0089471073
3272,0.0069995717
3273,0.0076282602
3274,0.0095365056
3275,0.0095365056
3276,0.0074178141
3277,0.0074178141
3278,0.0071616212
3279,0.0070491420
3280,0.0080243854
3281,0.0147408542
3282,0.0147408542
3283,0.0070063649
3284,0.0078505087
3285,0.0134332968
3286,0.0134332968
3287,0.0068397818
3288,0.0068365285
3289,0.0069716339
3290,0.0069845438
3291,0.0200698940
3292,0.0200698940
3293,0.0200698940
3294,0.0200698940
3295,0.0103645862
3296,0.0074469515
3297,0.0074469515
3298,0.0071179489
3299,0.0069873069
3300,0.0080804961
3301,0.0080804961
3302,0.0068024776
3303,0.0069674296
3304,0.0069674296
3305,0.0080340705
3306,0.0147049905
3307,0.0147049905
3308,0.0067779794
3309,0.0069247520
3310,0.0119036196
3311,0.0119036196
3312,0.0071158185
3313,0.0071158185
3314,0.0069594725
3315,0.0081706763
3316,0.0067222292
3317,0.0067237393
3318,0.0070841291
3319,0.0190666793
3320,0.0190666793
3321,0.0190666793
3322,0.0101572735
3323,0.0071185745
3324,0.0071185745
3325,0.0069354370
3326,0.0082715845
3327,0.0068769378
3328,0.0079985212
3329,0.0079985212
3330,0.0067279937
3331,0.0071322432
3332,0.0078513073
3333,0.0143036537
3334,0.0143036537
3335,0.0066430057
3336,0.0066480470
3337,0.0071733180
3338,0.0071733180
3339,0.0088010524
3340,0.0088010524
3341,0.0068916379
3342,0.0068916379
3343,0.0067924126
3344,0.0078104547
3345,0.0078104547
3346,0.0066292424
3347,0.0068047622
3348,0.0068047622
3349,0.0079476041
3350,0.0065872370
3351,0.0065897372
3352,0.0070087192
3353,0.0218446770
3354,0.0218446770
3355,0.0218446770
3356,0.0136980509
3357,0.0065523898
3358,0.0065923554
3359,0.0085009837
3360,0.0085009837
3361,0.0085009837
3362,0.0067671067
3363,0.0080715514
3364,0.0065779338
3365,0.0069779500
3366,0.0068764436
3367,0.0068172219
3368,0.0137268852
3369,0.0137268852
3370,0.0137268852
3371,0.0065002311
3372,0.0065944075
3373,0.0065944075
3374,0.0072893796
3375,0.0109585198
3376,0.0109585198
3377,0.0071328762
3378,0.0071328762
3379,0.0068140353
3380,0.0066849024
3381,0.0079406471
3382,0.0066973321
3383,0.0080499586
3384,0.0067764873
3385,0.0067764873
3386,0.0066557259
3387,0.0078766888
3388,0.0064743083
3389,0.0067910616
3390,0.0064236763
3391,0.0078006822
3392,0.0078006822
3393,0.0078006822
3394,0.0078006822
3395,0.0066122736
3396,0.0078711770
3397,0.0066670416
3398,0.0082020439
3399,0.0069024609
3400,0.0069024609
3401,0.0066777640
3402,0.0065723990
3403,0.0077715811
3404,0.0077715811
3405,0.0066005032
3406,0.0079698460
3407,0.0067528700
3408,0.0067528700
3409,0.0066003185
3410,0.0066003185
3411,0.0065186044
3412,0.0075897896
3413,0.0075897896
3414,0.0064718031
3415,0.0073561429
3416,0.0143066265
3417,0.0143066265
3418,0.0064129312
3419,0.0070719613
3420,0.0117965889
3421,0.0117965889
3422,0.0065150165
3423,0.0077733233
3424,0.0063997298
3425,0.0071311239
3426,0.0116869681
3427,0.0116869681
3428,0.0067397952
3429,0.0067397952
3430,0.0065576774
3431,0.0064653548
3432,0.0076583496
3433,0.0076583496
3434,0.0065482189
3435,0.0081468524
3436,0.0069158674
3437,0.0069158674
3438,0.0066090838
3439,0.0064825240
3440,0.0078771241
3441,0.0067359229
3442,0.0067359229
3443,0.0065344868
3444,0.0064358575
3445,0.0076976112
3446,0.0066004601
3447,0.0066004601
3448,0.0064649414
3449,0.0064649414
3450,0.0063893383
3451,0.0075113237
3452,0.0075113237
3453,0.0064501363
3454,0.0078983133
3455,0.0067731393
3456,0.0067731393
3457,0.0065261385
3458,0.0064142942
3459,0.0077804374
3460,0.0066907119
3461,0.0066907119
3462,0.0064853168
3463,0.0063854081
3464,0.0076985914
3465,0.0066327047
3466,0.0066327047
3467,0.0064524084
3468,0.0063605124
3469,0.0076380562
3470,0.0065905893
3471,0.0065905893
3472,0.0064255741
3473,0.0063388923
3474,0.0075955864
3475,0.0065631557
3476,0.0065631557
3477,0.0064051388
3478,0.0063209303
3479,0.0075738309
3480,0.0065536910
3481,0.0065536910
3482,0.0063930300
3483,0.0063078628
3484,0.0075800580
3485,0.0065692313
3486,0.0065692313
3487,0.0063921848
3488,0.0063013470
3489,0.0076232920
3490,0.0066173133
3491,0.0066173133
3492,0.0064040857
3493,0.0063018414
3494,0.0077045567
3495,0.0066956427
3496,0.0066219756
3497,0.0085857756
3498,0.0085857756
3499,0.0071562786
3500,0.0060526828
3501,0.0061661246
3502,0.0104783691
3503,0.0104783691
3504,0.0069296563
3505,0.0060337103
3506,0.0069674853
3507,0.0069674853
3508,0.0069674853
3509,0.0060589266
3510,0.0064976380
3511,0.0089536902
3512,0.0089536902
3513,0.0068759455
3514,0.0060020582
3515,0.0061830948
3516,0.0061802363
3517,0.0119158473
3518,0.0119158473
3519,0.0119158473
3520,0.0061462219
3521,0.0073128373
3522,0.0061452917
3523,0.0073547022
3524,0.0061813279
3525,0.0061813279
3526,0.0061242203
3527,0.0073012789
3528,0.0073012789
3529,0.0064124969
3530,0.0064124969
3531,0.0062460739
3532,0.0061589875
3533,0.0075838913
3534,0.0066863957
3535,0.0060164717
3536,0.0097400262
3537,0.0097400262
3538,0.0070632519
3539,0.0059737907
3540,0.0065671139
3541,0.0103268003
3542,0.0103268003
3543,0.0068662940
3544,0.0058739584
3545,0.0059116316
3546,0.0078599453
3547,0.0078599453
3548,0.0078599453
3549,0.0069148516
3550,0.0058814892
3551,0.0061595256
3552,0.0058445761
3553,0.0078409641
3554,0.0078409641
3555,0.0078409641
3556,0.0078409641
3557,0.0065892433
3558,0.0058096135
3559,0.0058644975
3560,0.0084207300
3561,0.0084207300
3562,0.0084207300
3563,0.0067976376
3564,0.0059762098
3565,0.0072181397
3566,0.0064516077
3567,0.0059675475
3568,0.0059675475
3569,0.0072188693
3570,0.0064608902
3571,0.0059107807
3572,0.0059107807
3573,0.0069187156
3574,0.0069187156
3575,0.0061355844
3576,0.0061355844
3577,0.0060316228
3578,0.0060316228
3579,0.0059690401
3580,0.0073590898
3581,0.0066163683
3582,0.0057292135
3583,0.0057226422
3584,0.0057146820
3585,0.0067876891
3586,0.0067876891
3587,0.0067876891
3588,0.0067876891
3589,0.0060363754
3590,0.0060363754
3591,0.0059506134
3592,0.0059506134
3593,0.0058964138
3594,0.0072674827
3595,0.0065835056
3596,0.0056728047
3597,0.0057427366
3598,0.0088411187
3599,0.0088411187
3600,0.0088411187
3601,0.0071051890
3602,0.0061296799
3603,0.0058786149
3604,0.0056772663
3605,0.0116410209
3606,0.0116410209
3607,0.0116410209
3608,0.0116410209
3609,0.0060593896
3610,0.0060593896
3611,0.0059346242
3612,0.0058638379
3613,0.0058168334
3614,0.0058168334
3615,0.0057829699
3616,0.0069876090
3617,0.0063645531
3618,0.0055962676
3619,0.0060733022
3620,0.0060733022
3621,0.0092971139
3622,0.0092971139
3623,0.0066551932
3624,0.0059800897
3625,0.0059800897
3626,0.0058738049
3627,0.0058107631
3628,0.0058107631
3629,0.0057678820
3630,0.0057678820
3631,0.0057365063
3632,0.0069472309
3633,0.0063630313
3634,0.0055395856
3635,0.0055359762
3636,0.0056648464
3637,0.0085073472
3638,0.0085073472
3639,0.0085073472
3640,0.0067574013
3641,0.0061707005
3642,0.0055943124
3643,0.0088124354
3644,0.0088124354
3645,0.0070340879
3646,0.0061755829
3647,0.0054977476
3648,0.0055838618
3649,0.0055838618
3650,0.0063185487
3651,0.0126515491
3652,0.0126515491
3653,0.0055617845
3654,0.0062534884
3655,0.0062534884
3656,0.0055599412
3657,0.0062915937
3658,0.0062915937
3659,0.0056075661
3660,0.0066738384
3661,0.0066738384
3662,0.0061327468
3663,0.0054739031
3664,0.0069046714
3665,0.0069046714
3666,0.0069046714
3667,0.0064237798
3668,0.0055658980
3669,0.0065399882
3670,0.0056985897
3671,0.0056985897
3672,0.0056530758
3673,0.0056530758
3674,0.0056202396
3675,0.0056202396
3676,0.0055952549
3677,0.0068325579
3678,0.0063695599
3679,0.0055241454
3680,0.0064121277
3681,0.0064121277
3682,0.0055729855
3683,0.0055729855
3684,0.0055545224
3685,0.0066861868
3686,0.0062166696
3687,0.0054029043
3688,0.0056084553
3689,0.0054967550
3690,0.0053973851
3691,0.0053973851
3692,0.0099717945
3693,0.0099717945
3694,0.0099717945
3695,0.0099717945
3696,0.0062089165
3697,0.0055879029
3698,0.0055879029
3699,0.0055559134
3700,0.0055559134
3701,0.0055315942
3702,0.0068181262
3703,0.0064185183
3704,0.0056285964
3705,0.0056285964
3706,0.0055801945
3707,0.0055459072
3708,0.0055459072
3709,0.0055201813
3710,0.0068439656
3711,0.0064605405
3712,0.0056971658
3713,0.0056720395
3714,0.0074592041
3715,0.0074592041
3716,0.0065661973
3717,0.0061495891
3718,0.0053538246
3719,0.0057948211
3720,0.0086226118
3721,0.0086226118
3722,0.0069350324
3723,0.0062410001
3724,0.0057030714
3725,0.0057030714
3726,0.0056083982
3727,0.0055516132
3728,0.0055128275
3729,0.0055128275
3730,0.0054844631
3731,0.0068838296
3732,0.0065358080
3733,0.0058391620
3734,0.0052572680
3735,0.0052599166
3736,0.0077620387
3737,0.0077620387
3738,0.0077620387
3739,0.0077620387
3740,0.0066485461
3741,0.0063281672
3742,0.0056147969
3743,0.0054834819
3744,0.0059121609
3745,0.0113157569
3746,0.0113157569
3747,0.0056771828
3748,0.0056287850
3749,0.0074147426
3750,0.0074147426
3751,0.0068780653
3752,0.0062476275
3753,0.0058145495
3754,0.0052273689
3755,0.0066262491
3756,0.0066262491
3757,0.0066262491
3758,0.0063365703
3759,0.0056649946
3760,0.0052172082
3761,0.0068056563
3762,0.0068056563
3763,0.0068056563
3764,0.0062053846
3765,0.0057877261
3766,0.0051854975
3767,0.0061471117
3768,0.0061471117
3769,0.0061471117
3770,0.0057122885
3771,0.0052466310
3772,0.0086833734
3773,0.0086833734
3774,0.0067897872
3775,0.0062108206
3776,0.0058332933
3777,0.0051372824
3778,0.0051582972
3779,0.0064292139
3780,0.0064292139
3781,0.0064292139
3782,0.0061619826
3783,0.0054959831
3784,0.0053708121
3785,0.0057950327
3786,0.0112313492
3787,0.0112313492
3788,0.0055651186
3789,0.0054694390
3790,0.0065733226
3791,0.0065733226
3792,0.0063456150
3793,0.0057641075
3794,0.0051867607
3795,0.0058669645
3796,0.0058669645
3797,0.0053359205
3798,0.0053359205
3799,0.0053105784
3800,0.0053105784
3801,0.0052909980
3802,0.0066480066
3803,0.0064343276
3804,0.0058946160
3805,0.0053965558
3806,0.0053965558
3807,0.0053484717
3808,0.0053152502
3809,0.0052905425
3810,0.0052905425
3811,0.0052714080
3812,0.0052714080
3813,0.0052559705
3814,0.0052559705
3815,0.0052432380
3816,0.0064706633
3817,0.0062661382
3818,0.0057055512
3819,0.0051398045
3820,0.0057994319
3821,0.0057994319
3822,0.0052760279
3823,0.0052760279
3824,0.0052552096
3825,0.0052552096
3826,0.0052387175
3827,0.0065483538
3828,0.0063624293
3829,0.0058479525
3830,0.0053701751
3831,0.0053701751
3832,0.0053164894
3833,0.0052803391
3834,0.0052539144
3835,0.0052539144
3836,0.0052337173
3837,0.0052337173
3838,0.0052175861
3839,0.0052175861
3840,0.0052043934
3841,0.0064476834
3842,0.0062703497
3843,0.0057531833
3844,0.0052401220
3845,0.0052401220
3846,0.0052194709
3847,0.0052194709
3848,0.0052031324
3849,0.0065101647
3850,0.0063437136
3851,0.0058566699
3852,0.0054275660
3853,0.0053894430
3854,0.0071533936
3855,0.0071533936
3856,0.0067549012
3857,0.0062526166
3858,0.0060545900
3859,0.0054824207
3860,0.0049877151
3861,0.0050622677
3862,0.0050622677
3863,0.0081752622
3864,0.0081752622
3865,0.0067377449
3866,0.0062460897
3867,0.0060655174
3868,0.0055230518
3869,0.0049822415
3870,0.0051402359
3871,0.0049739727
3872,0.0078703297
3873,0.0078703297
3874,0.0078703297
3875,0.0078703297
3876,0.0067630013
3877,0.0062664633
3878,0.0061107363
3879,0.0056143340
3880,0.0050978762
3881,0.0062154954
3882,0.0060523806
3883,0.0055403227
3884,0.0050035971
3885,0.0055812491
3886,0.0116662625
3887,0.0116662625
3888,0.0049808556
3889,0.0054554112
3890,0.0095097667
3891,0.0095097667
3892,0.0060883862
3893,0.0056087533
3894,0.0051130202
3895,0.0051130202
3896,0.0050964048
3897,0.0050964048
3898,0.0050829418
3899,0.0062782568
3900,0.0061440597
3901,0.0056915211
3902,0.0052618245
3903,0.0052618245
3904,0.0051939743
3905,0.0051509597
3906,0.0051207011
3907,0.0051207011
3908,0.0050982110
3909,0.0050982110
3910,0.0050806183
3911,0.0050806183
3912,0.0050664724
3913,0.0062558029
3914,0.0061240210
3915,0.0056773455
3916,0.0052543830
3917,0.0052543830
3918,0.0051817663
3919,0.0051365091
3920,0.0051049970
3921,0.0051049970
3922,0.0050817399
3923,0.0050817399
3924,0.0050636393
3925,0.0050636393
3926,0.0050491422
3927,0.0062220001
3928,0.0060892349
3929,0.0056423188
3930,0.0052091932
3931,0.0052091932
3932,0.0051475267
3933,0.0051076031
3934,0.0050791504
3935,0.0050791504
3936,0.0050578058
3937,0.0050578058
3938,0.0050409943
3939,0.0050409943
3940,0.0050274023
3941,0.0061538070
3942,0.0060111805
3943,0.0055468489
3944,0.0050627901
3945,0.0050627901
3946,0.0050422680
3947,0.0050422680
3948,0.0050261105
3949,0.0061869025
3950,0.0060516830
3951,0.0056064077
3952,0.0051684646
3953,0.0051684646
3954,0.0051115167
3955,0.0050740120
3956,0.0050469915
3957,0.0050469915
3958,0.0050265616
3959,0.0062384494
3960,0.0061082915
3961,0.0056829668
3962,0.0053093952
3963,0.0049548669
3964,0.0049548669
3965,0.0057923667
3966,0.0057923667
3967,0.0054978574
3968,0.0048637347
3969,0.0051059242
3970,0.0053500983
3971,0.0099465279
3972,0.0099465279
3973,0.0054270261
3974,0.0049091037
3975,0.0055224603
3976,0.0055224603
3977,0.0050480953
3978,0.0050480953
3979,0.0050195372
3980,0.0050195372
3981,0.0049981398
3982,0.0061589169
3983,0.0060136279
3984,0.0055687205
3985,0.0051285883
3986,0.0051285883
3987,0.0050699780
3988,0.0050316609
3989,0.0050316609
3990,0.0050041829
3991,0.0050041829
3992,0.0049834733
3993,0.0061016823
3994,0.0059430575
3995,0.0054762017
3996,0.0049838828
3997,0.0061212082
3998,0.0059634175
3999,0.0055041466
4000,0.0050289789
4001,0.0050289789
4002,0.0049978514
4003,0.0049978514
4004,0.0049748700
4005,0.0060870866
4006,0.0059192103
4007,0.0054447328
4008,0.0049412819
4009,0.0058858088
4010,0.0056504698
4011,0.0050582292
4012,0.0050582292
4013,0.0050137235
4014,0.0049827276
4015,0.0049827276
4016,0.0049598427
4017,0.0060256535
4018,0.0058364860
4019,0.0053294654
4020,0.0048141166
4021,0.0049698024
4022,0.0048214092
4023,0.0092343507
4024,0.0092343507
4025,0.0092343507
4026,0.0092343507
4027,0.0058676580
4028,0.0053715120
4029,0.0048503984
4030,0.0053151959
4031,0.0099051348
4032,0.0099051348
4033,0.0053030510
4034,0.0047937326
4035,0.0048689041
4036,0.0048689041
4037,0.0054706231
4038,0.0111425409
4039,0.0111425409
4040,0.0049755760
4041,0.0049755760
4042,0.0049446919
4043,0.0049446919
4044,0.0049219608
4045,0.0058500002
4046,0.0055762179
4047,0.0049600587
4048,0.0049600587
4049,0.0049319944
4050,0.0059197481
4051,0.0056680594
4052,0.0050852576
4053,0.0050852576
4054,0.0050111067
4055,0.0049651643
4056,0.0049651643
4057,0.0049337467
4058,0.0059375560
4059,0.0056845840
4060,0.0051071381
4061,0.0050327915
4062,0.0057791026
4063,0.0057791026
4064,0.0052384116
4065,0.0047767819
4066,0.0049108779
4067,0.0070017042
4068,0.0070017042
4069,0.0070017042
4070,0.0063669958
4071,0.0058624535
4072,0.0055711446
4073,0.0049509597
4074,0.0049509597
4075,0.0049187196
4076,0.0058585031
4077,0.0055611954
4078,0.0049377004
4079,0.0049377004
4080,0.0049081436
4081,0.0057953691
4082,0.0054687766
4083,0.0048335346
4084,0.0052875649
4085,0.0090274686
4086,0.0090274686
4087,0.0058111502
4088,0.0052698241
4089,0.0047682322
4090,0.0047817677
4091,0.0054588550
4092,0.0054588550
4093,0.0110203980
4094,0.0110203980
4095,0.0049324635
4096,0.0059560029
4097,0.0056612400
4098,0.0050643317
4099,0.0050643317
4100,0.0049793841
4101,0.0049290205
4102,0.0049290205
4103,0.0048955658
4104,0.0057368311
4105,0.0057368311
4106,0.0053647344
4107,0.0047635695
4108,0.0047850759
4109,0.0058066245
4110,0.0058066245
4111,0.0058066245
4112,0.0054575336
4113,0.0048198736
4114,0.0052403994
4115,0.0084667166
4116,0.0084667166
4117,0.0059752167
4118,0.0054514938
4119,0.0049365289
4120,0.0049365289
4121,0.0048953533
4122,0.0057527343
4123,0.0051801253
4124,0.0047867660
4125,0.0060757782
4126,0.0060757782
4127,0.0060757782
4128,0.0055509561
4129,0.0050795429
4130,0.0050795429
4131,0.0049734500
4132,0.0049151517
4133,0.0058948563
4134,0.0055569778
4135,0.0049281717
4136,0.0049281717
4137,0.0048851594
4138,0.0057257970
4139,0.0053335347
4140,0.0047457796
4141,0.0047476341
4142,0.0048977276
4143,0.0098800710
4144,0.0098800710
4145,0.0098800710
4146,0.0050914993
4147,0.0049252118
4148,0.0048055872
4149,0.0048055872
4150,0.0071490250
4151,0.0071490250
4152,0.0061962931
4153,0.0056439138
4154,0.0052174014
4155,0.0047917860
4156,0.0068869019
4157,0.0068869019
4158,0.0068869019
4159,0.0061602464
4160,0.0056120274
4161,0.0051735162
4162,0.0048550038
4163,0.0048550038
4164,0.0056340221
4165,0.0056340221
4166,0.0052063344
4167,0.0047841272
4168,0.0068989802
4169,0.0068989802
4170,0.0068989802
4171,0.0061477399
4172,0.0055996828
4173,0.0051603805
4174,0.0048496826
4175,0.0048496826
4176,0.0056461462
4177,0.0056461462
4178,0.0052284324
4179,0.0047360132
4180,0.0056131099
4181,0.0056131099
4182,0.0056131099
4183,0.0051848936
4184,0.0047727377
4185,0.0069916290
4186,0.0069916290
4187,0.0069916290
4188,0.0061376683
4189,0.0055912438
4190,0.0051589504
4191,0.0047927182
4192,0.0047927182
4193,0.0053716059
4194,0.0053716059
4195,0.0048498617
4196,0.0057405355
4197,0.0053683455
4198,0.0047438493
4199,0.0050775976
4200,0.0070403867
4201,0.0070403867
4202,0.0061231644
4203,0.0055818563
4204,0.0051579449
4205,0.0047443380
4206,0.0068362817
4207,0.0068362817
4208,0.0068362817
4209,0.0060956242
4210,0.0055617385
4211,0.0051370366
4212,0.0047494298
4213,0.0072411109
4214,0.0072411109
4215,0.0060993919
4216,0.0055677793
4217,0.0051543962
4218,0.0046990684
4219,0.0059939110
4220,0.0059939110
4221,0.0059939110
4222,0.0056689348
4223,0.0051261441
4224,0.0046557920
4225,0.0046670848
4226,0.0074733188
4227,0.0074733188
4228,0.0074733188
4229,0.0074733188
4230,0.0060342499
4231,0.0055275676
4232,0.0051285708
4233,0.0046509795
4234,0.0054346613
4235,0.0054346613
4236,0.0054346613
4237,0.0050011179
4238,0.0048961110
4239,0.0053399977
4240,0.0053399977
4241,0.0048650914
4242,0.0048650914
4243,0.0047886469
4244,0.0047886469
4245,0.0047430300
4246,0.0055059340
4247,0.0055059340
4248,0.0051188939
4249,0.0046190955
4250,0.0049868704
4251,0.0049868704
4252,0.0076054379
4253,0.0076054379
4254,0.0057780978
4255,0.0054866139
4256,0.0049453129
4257,0.0047220417
4258,0.0047220417
4259,0.0054858451
4260,0.0049495776
4261,0.0046897362
4262,0.0046897362
4263,0.0053148989
4264,0.0053148989
4265,0.0047307407
4266,0.0047307407
4267,0.0046940005
4268,0.0053832757
4269,0.0053832757
4270,0.0049744781
4271,0.0047446479
4272,0.0046882016
4273,0.0055828408
4274,0.0055828408
4275,0.0055828408
4276,0.0055828408
4277,0.0052705255
4278,0.0046875769
4279,0.0054086092
4280,0.0048703769
4281,0.0048223626
4282,0.0057092596
4283,0.0057092596
4284,0.0052608700
4285,0.0048102224
4286,0.0048102224
4287,0.0047318841
4288,0.0047318841
4289,0.0046852842
4290,0.0054825860
4291,0.0051564524
4292,0.0045818533
4293,0.0048262676
4294,0.0055680217
4295,0.0055680217
4296,0.0052864180
4297,0.0047316080
4298,0.0047316080
4299,0.0046783888
4300,0.0055411407
4301,0.0052608363
4302,0.0047059719
4303,0.0047059719
4304,0.0046591838
4305,0.0054749533
4306,0.0051798653
4307,0.0046132185
4308,0.0052227159
4309,0.0052227159
4310,0.0046687685
4311,0.0046687685
4312,0.0046302687
4313,0.0053776183
4314,0.0053776183
4315,0.0050547859
4316,0.0045102006
4317,0.0045712595
4318,0.0070754635
4319,0.0070754635
4320,0.0059961958
4321,0.0055775000
4322,0.0053572877
4323,0.0048866621
4324,0.0044881008
4325,0.0048397773
4326,0.0048397773
4327,0.0069731679
4328,0.0069731679
4329,0.0059970888
4330,0.0055898593
4331,0.0053956942
4332,0.0049669484
4333,0.0044970199
4334,0.0047696593
4335,0.0067136972
4336,0.0067136972
4337,0.0058186131
4338,0.0056452815
4339,0.0052986323
4340,0.0050134290
4341,0.0044735237
4342,0.0047119358
4343,0.0055388049
4344,0.0055388049
4345,0.0053672862
4346,0.0049648666
4347,0.0045072403
4348,0.0050432593
4349,0.0050432593
4350,0.0046240476
4351,0.0046240476
4352,0.0045726604
4353,0.0045726604
4354,0.0045386128
4355,0.0053074582
4356,0.0050696454
4357,0.0045517512
4358,0.0045517512
4359,0.0045214305
4360,0.0052537581
4361,0.0052537581
4362,0.0049987682
4363,0.0044710431
4364,0.0049587114
4365,0.0096803820
4366,0.0096803820
4367,0.0048223900
4368,0.0044047934
4369,0.0051859514
4370,0.0051859514
4371,0.0051859514
4372,0.0049214772
4373,0.0044031888
4374,0.0046093165
4375,0.0049923984
4376,0.0049923984
4377,0.0046058040
4378,0.0046058040
4379,0.0045429072
4380,0.0045429072
4381,0.0045031434
4382,0.0053777742
4383,0.0052429300
4384,0.0048763200
4385,0.0044422736
4386,0.0050396414
4387,0.0050396414
4388,0.0047128009
4389,0.0044643113
4390,0.0044643113
4391,0.0052211116
4392,0.0050299920
4393,0.0045637667
4394,0.0045637667
4395,0.0045083524
4396,0.0044720254
4397,0.0044720254
4398,0.0044461736
4399,0.0051792310
4400,0.0051792310
4401,0.0049808369
4402,0.0045040620
4403,0.0045040620
4404,0.0044660177
4405,0.0053535102
4406,0.0052554096
4407,0.0049448738
4408,0.0045915194
4409,0.0045915194
4410,0.0045151915
4411,0.0044693836
4412,0.0044693836
4413,0.0044381055
4414,0.0044381055
4415,0.0044152452
4416,0.0051234161
4417,0.0051234161
4418,0.0049242312
4419,0.0044465759
4420,0.0044465759
4421,0.0044193056
4422,0.0051982249
4423,0.0050586489
4424,0.0046689392
4425,0.0042917825
4426,0.0043880300
4427,0.0057365398
4428,0.0057365398
4429,0.0057365398
4430,0.0056821914
4431,0.0054699372
4432,0.0054429193
4433,0.0052415594
4434,0.0051534027
4435,0.0048521122
4436,0.0044908497
4437,0.0044908497
4438,0.0044387899
4439,0.0044387899
4440,0.0044045743
4441,0.0052884514
4442,0.0052322505
4443,0.0049845743
4444,0.0047456783
4445,0.0042685671
4446,0.0043711500
4447,0.0043711500
4448,0.0051419883
4449,0.0050278098
4450,0.0046787100
4451,0.0042657830
4452,0.0044205841
4453,0.0045999099
4454,0.0070930078
4455,0.0070930078
4456,0.0070930078
4457,0.0050433888
4458,0.0047393902
4459,0.0043408117
4460,0.0050332183
4461,0.0050332183
4462,0.0048657878
4463,0.0044297351
4464,0.0044297351
4465,0.0043875582
4466,0.0043875582
4467,0.0043585048
4468,0.0043585048
4469,0.0043371883
4470,0.0050588167
4471,0.0050588167
4472,0.0049204687
4473,0.0045299081
4474,0.0042898373
4475,0.0042898373
4476,0.0047600855
4477,0.0095363536
4478,0.0095363536
4479,0.0046342041
4480,0.0042182497
4481,0.0043707374
4482,0.0108644548
4483,0.0108644548
4484,0.0108644548
4485,0.0042058310
4486,0.0042119831
4487,0.0046102058
4488,0.0046102058
4489,0.0078779013
4490,0.0078779013
4491,0.0054224482
4492,0.0052694476
4493,0.0052537269
4494,0.0050744414
4495,0.0049734719
4496,0.0046544178
4497,0.0042518817
4498,0.0046640136
4499,0.0090228586
4500,0.0090228586
4501,0.0046528204
4502,0.0042510359
4503,0.0046796325
4504,0.0092336282
4505,0.0092336282
4506,0.0045482684
4507,0.0041883557
4508,0.0042825192
4509,0.0054045564
4510,0.0054045564
4511,0.0054045564
4512,0.0053953048
4513,0.0052330660
4514,0.0051962901
4515,0.0049963857
4516,0.0048417215
4517,0.0044410579
4518,0.0044013866
4519,0.0052038824
4520,0.0052038824
4521,0.0050036345
4522,0.0048504584
4523,0.0044547031
4524,0.0043445798
4525,0.0043613130
4526,0.0110804173
4527,0.0110804173
4528,0.0110804173
4529,0.0041829745
4530,0.0041842317
4531,0.0042298545
4532,0.0042298545
4533,0.0058903611
4534,0.0058903611
4535,0.0058903611
4536,0.0055337824
4537,0.0054658741
4538,0.0052651074
4539,0.0051931285
4540,0.0049612385
4541,0.0047464986
4542,0.0042861677
4543,0.0048930708
4544,0.0048930708
4545,0.0045033414
4546,0.0042546867
4547,0.0042546867
4548,0.0046684578
4549,0.0086068453
4550,0.0086068453
4551,0.0049336879
4552,0.0045581319
4553,0.0042036186
4554,0.0044643847
4555,0.0044643847
4556,0.0054652441
4557,0.0054652441
4558,0.0053519630
4559,0.0051069181
4560,0.0049256015
4561,0.0045253755
4562,0.0042725908
4563,0.0042725908
4564,0.0046799924
4565,0.0084496626
4566,0.0084496626
4567,0.0049922964
4568,0.0046122733
4569,0.0042189965
4570,0.0042262927
4571,0.0043425769
4572,0.0182027015
4573,0.0182027015
4574,0.0182027015
4575,0.0182027015
4576,0.0104146374
4577,0.0042980886
4578,0.0044982616
4579,0.0051208325
4580,0.0051208325
4581,0.0047003038
4582,0.0042815418
4583,0.0043054972
4584,0.0062291688
4585,0.0062291688
4586,0.0062291688
4587,0.0062291688
4588,0.0054291706
4589,0.0050966571
4590,0.0046059104
4591,0.0046059104
4592,0.0044834013
4593,0.0044282943
4594,0.0049315433
4595,0.0093788699
4596,0.0093788699
4597,0.0046155927
4598,0.0046155927
4599,0.0044981351
4600,0.0044463995
4601,0.0048977547
4602,0.0088340742
4603,0.0088340742
4604,0.0047111406
4605,0.0045299899
4606,0.0044070625
4607,0.0070783555
4608,0.0070783555
4609,0.0070783555
4610,0.0070783555
4611,0.0053324418
4612,0.0048485981
4613,0.0044856302
4614,0.0060743780
4615,0.0060743780
4616,0.0060743780
4617,0.0053752563
4618,0.0047893108
4619,0.0046598591
4620,0.0046351892
4621,0.0092024241
4622,0.0092024241
4623,0.0092024241
4624,0.0047534060
4625,0.0047534060
4626,0.0046161846
4627,0.0051513268
4628,0.0094405906
4629,0.0094405906
4630,0.0047051453
4631,0.0047051453
4632,0.0046165549
4633,0.0050063759
4634,0.0075983954
4635,0.0075983954
4636,0.0053092264
4637,0.0046642390
4638,0.0050993175
4639,0.0081614216
4640,0.0081614216
4641,0.0051482575
4642,0.0046024799
4643,0.0046181507
4644,0.0047799741
4645,0.0073221963
4646,0.0073221963
4647,0.0073221963
4648,0.0053723770
4649,0.0047034578
4650,0.0048656347
4651,0.0046978076
4652,0.0064640059
4653,0.0064640059
4654,0.0064640059
4655,0.0064640059
4656,0.0053406989
4657,0.0047440441
4658,0.0047612047
4659,0.0049619217
4660,0.0091337576
4661,0.0091337576
4662,0.0091337576
4663,0.0049813948
4664,0.0049813948
4665,0.0048719282
4666,0.0051037397
4667,0.0052096660
4668,0.0063663573
4669,0.0063663573
4670,0.0052140929
4671,0.0051961792
4672,0.0060311944
4673,0.0060311944
4674,0.0050708097
4675,0.0050708097
4676,0.0049320935
4677,0.0051717229
4678,0.0054461924
4679,0.0079556137
4680,0.0079556137
4681,0.0053097132
4682,0.0052403177
4683,0.0057313172
4684,0.0099587449
4685,0.0099587449
4686,0.0049261263
4687,0.0049363472
4688,0.0049976694
4689,0.0049976694
4690,0.0061094135
4691,0.0061094135
4692,0.0061094135
4693,0.0050996105
4694,0.0055096277
4695,0.0075624818
4696,0.0075624818
4697,0.0053951259
4698,0.0053895719
4699,0.0063061309
4700,0.0063061309
4701,0.0052334578
4702,0.0052334578
4703,0.0050558255
4704,0.0052569797
4705,0.0050628144
4706,0.0050628144
4707,0.0064102547
4708,0.0064102547
4709,0.0064102547
4710,0.0052103006
4711,0.0052103006
4712,0.0050646201
4713,0.0052343267
4714,0.0050208199
4715,0.0054346340
4716,0.0054346340
4717,0.0054346340
4718,0.0065449321
4719,0.0065449321
4720,0.0052443188
4721,0.0052443188
4722,0.0050764560
4723,0.0052530582
4724,0.0050580378
4725,0.0086611052
4726,0.0086611052
4727,0.0086611052
4728,0.0086611052
4729,0.0052189514
4730,0.0052189514
4731,0.0050587443
4732,0.0052268661
4733,0.0050072767
4734,0.0058172163
4735,0.0058172163
4736,0.0058172163
4737,0.0099505257
4738,0.0099505257
4739,0.0049659689
4740,0.0049586844
4741,0.0049590155
4742,0.0069352706
4743,0.0069352706
4744,0.0069352706
4745,0.0069352706
4746,0.0053783928
4747,0.0050932235
4748,0.0049967367
4749,0.0048933039
4750,0.0059184774
4751,0.0059184774
4752,0.0059184774
4753,0.0059184774
4754,0.0059184774
4755,0.0049675999
4756,0.0049675999
4757,0.0048390503
4758,0.0050490079
4759,0.0054543548
4760,0.0091094682
4761,0.0091094682
4762,0.0049075239
4763,0.0054891896
4764,0.0048000576
4765,0.0051131871
4766,0.0069503943
4767,0.0069503943
4768,0.0052137913
4769,0.0046750260
4770,0.0046620523
4771,0.0046973317
4772,0.0046465324
4773,0.0046465324
4774,0.0068151018
4775,0.0068151018
4776,0.0068151018
4777,0.0068151018
4778,0.0051976219
4779,0.0046090648
4780,0.0048301584
4781,0.0057011649
4782,0.0057011649
4783,0.0049008155
4784,0.0045894540
4785,0.0045894540
4786,0.0048893343
4787,0.0064287024
4788,0.0064287024
4789,0.0053399799
4790,0.0046447505
4791,0.0046447505
4792,0.0045430278
4793,0.0048691020
4794,0.0073229704
4795,0.0073229704
4796,0.0050837229
4797,0.0045435330
4798,0.0050541302
4799,0.0050541302
4800,0.0045237234
4801,0.0050414669
4802,0.0050414669
4803,0.0045207812
4804,0.0051090357
4805,0.0046073155
4806,0.0046073155
4807,0.0044676514
4808,0.0049593927
4809,0.0043733139
4810,0.0045341887
4811,0.0044317778
4812,0.0069876205
4813,0.0069876205
4814,0.0069876205
4815,0.0051200420
4816,0.0046962422
4817,0.0043300515
4818,0.0058561131
4819,0.0058561131
4820,0.0058561131
4821,0.0052867332
4822,0.0047541741
4823,0.0042965810
4824,0.0046079909
4825,0.0072906760
4826,0.0072906760
4827,0.0050003865
4828,0.0046401618
4829,0.0042012265
4830,0.0044309104
4831,0.0044309104
4832,0.0056749616
4833,0.0056749616
4834,0.0050930991
4835,0.0048154012
4836,0.0043110207
4837,0.0043110207
4838,0.0042362864
4839,0.0047586526
4840,0.0047586526
4841,0.0043948738
4842,0.0043948738
4843,0.0042629762
4844,0.0042008281
4845,0.0046912285
4846,0.0046912285
4847,0.0043257019
4848,0.0043257019
4849,0.0042220667
4850,0.0042220667
4851,0.0041687585
4852,0.0046368445
4853,0.0046368445
4854,0.0042731626
4855,0.0042731626
4856,0.0041870082
4857,0.0041870082
4858,0.0041398495
4859,0.0045951539
4860,0.0045951539
4861,0.0042376016
4862,0.0042376016
4863,0.0041596721
4864,0.0041596721
4865,0.0041155439
4866,0.0045758180
4867,0.0045758180
4868,0.0042350994
4869,0.0042350994
4870,0.0041490149
4871,0.0041490149
4872,0.0041014338
4873,0.0046136758
4874,0.0046136758
4875,0.0043270785
4876,0.0040856532
4877,0.0040856532
4878,0.0045968072
4879,0.0045968072
4880,0.0043194698
4881,0.0040500918
4882,0.0040500918
4883,0.0044541076
4884,0.0087380165
4885,0.0087380165
4886,0.0042189780
4887,0.0040437592
4888,0.0040437592
4889,0.0045433094
4890,0.0045433094
4891,0.0041337455
4892,0.0041337455
4893,0.0040689477
4894,0.0047792704
4895,0.0046934199
4896,0.0043943775
4897,0.0040593823
4898,0.0040593823
4899,0.0040179153
4900,0.0040179153
4901,0.0039899961
4902,0.0044410099
4903,0.0044410099
4904,0.0041617695
4905,0.0041617695
4906,0.0040675681
4907,0.0040163115
4908,0.0047009108
4909,0.0046401176
4910,0.0043742064
4911,0.0040765806
4912,0.0040765806
4913,0.0040146370
4914,0.0040146370
4915,0.0039766206
4916,0.0045860810
4917,0.0045860810
4918,0.0044878384
4919,0.0041545692
4920,0.0038699180
4921,0.0042197970
4922,0.0042197970
4923,0.0071732730
4924,0.0071732730
4925,0.0071732730
4926,0.0049072301
4927,0.0041068595
4928,0.0041068595
4929,0.0038413903
4930,0.0038382469
4931,0.0038477817
4932,0.0045314160
4933,0.0045314160
4934,0.0045314160
4935,0.0042994694
4936,0.0040335893
4937,0.0040335893
4938,0.0039677248
4939,0.0039280753
4940,0.0046371675
4941,0.0046673443
4942,0.0045420829
4943,0.0045186325
4944,0.0043100794
4945,0.0040847212
4946,0.0038841163
4947,0.0038841163
4948,0.0044505585
4949,0.0044505585
4950,0.0043701880
4951,0.0040615809
4952,0.0037982245
4953,0.0043098064
4954,0.0043098064
4955,0.0043098064
4956,0.0039687801
4957,0.0039687801
4958,0.0039173574
4959,0.0038843806
4960,0.0038843806
4961,0.0038613224
4962,0.0044308958
4963,0.0044308958
4964,0.0043662920
4965,0.0040856853
4966,0.0037695787
4967,0.0038017677
4968,0.0052593556
4969,0.0052593556
4970,0.0051165109
4971,0.0052000957
4972,0.0050877285
4973,0.0051813319
4974,0.0050772989
4975,0.0051736807
4976,0.0050724060
4977,0.0051694165
4978,0.0050691447
4979,0.0051660397
4980,0.0050662003
4981,0.0051626982
4982,0.0050631233
4983,0.0051591040
4984,0.0050597653
4985,0.0051551664
4986,0.0050560831
4987,0.0051508633
4988,0.0050520697
4989,0.0051461961
4990,0.0050477307
4991,0.0051411743
4992,0.0050430755
4993,0.0051358101
4994,0.0050381152
4995,0.0051301166
4996,0.0050328614
4997,0.0051241078
4998,0.0050273263
4999,0.0051177981
5000,0.0050215227
5001,0.0051112030
5002,0.0050154646


==> results/LSreg/gis/Line2.csv <==
Iteration,GradNorm
1,14.4279963659
2,0.3861302799
3,0.3861302799
4,0.3861302799
5,0.3861302799
6,0.3861302799
7,0.3861302799
8,0.1589081124
9,0.1589081124
10,0.3946127419
11,0.3946127419
12,0.3946127419
13,0.3946127419
14,0.1355586215
15,0.1527017865
16,0.1192420537
17,0.1446381280
18,0.1917791572
19,0.1917791572
20,0.1917791572
21,0.1233786951
22,0.1144326305
23,0.1161131818
24,0.1292956681
25,0.1005515105
26,0.1092282067
27,0.2267631897
28,0.2267631897
29,0.0996967624
30,0.1016806487
31,0.1130848749
32,0.0891791532
33,0.1182422724
34,0.1153416349
35,0.1153416349
36,0.1147993865
37,0.1147993865
38,0.1301702183
39,0.0854800208
40,0.2010492616
41,0.2010492616
42,0.0984842600
43,0.0984842600
44,0.0809732432
45,0.0843164778
46,0.0840755474
47,0.1762635985
48,0.1762635985
49,0.0791060179
50,0.1193532560
51,0.1193532560
52,0.0764844085
53,0.0770498110
54,0.1154692140
55,0.1154692140
56,0.1154692140
57,0.0751086720
58,0.0910532437
59,0.0731032194
60,0.1626645185
61,0.0743090291
62,0.0743090291
63,0.0715239989
64,0.0997448827
65,0.0997448827
66,0.0997448827
67,0.0696314218
68,0.0690664385
69,0.1238393432
70,0.1238393432
71,0.1238393432
72,0.0676269001
73,0.0670556667
74,0.0732161604
75,0.0680154165
76,0.2130720969
77,0.2130720969
78,0.2130720969
79,0.2130720969
80,0.0677693489
81,0.0715864246
82,0.2035785597
83,0.2035785597
84,0.1018914473
85,0.0624610529
86,0.0666633813
87,0.1650868216
88,0.1650868216
89,0.0666004574
90,0.0633119330
91,0.1255907094
92,0.1255907094
93,0.0605112765
94,0.0628431744
95,0.1339678573
96,0.1339678573
97,0.0596888121
98,0.0777710867
99,0.0777710867
100,0.0594297767
101,0.0811032586
102,0.0658802942
103,0.0658802942
104,0.0601958334
105,0.0616541889
106,0.1510861912
107,0.1510861912
108,0.0593484668
109,0.0988545347
110,0.0988545347
111,0.0570045020
112,0.0683712920
113,0.0683712920
114,0.0568093480
115,0.0878527096
116,0.0712063461
117,0.0712063461
118,0.0712063461
119,0.0558254445
120,0.0583130653
121,0.1329498002
122,0.1329498002
123,0.0556284319
124,0.0975167364
125,0.0975167364
126,0.0975167364
127,0.0553752858
128,0.0558947619
129,0.0596724939
130,0.1686043070
131,0.0990794400
132,0.0828430461
133,0.0828430461
134,0.0676291289
135,0.0676291289
136,0.0605107240
137,0.0605107240
138,0.0548863439
139,0.0959919885
140,0.0775756286
141,0.0775756286
142,0.0610018249
143,0.0549771284
144,0.0549771284
145,0.1094549466
146,0.1094549466
147,0.1094549466
148,0.0532832701
149,0.0534208846
150,0.0879802411
151,0.0636566990
152,0.0636566990
153,0.0636566990
154,0.0527661625
155,0.0875519967
156,0.0613814237
157,0.0663868307
158,0.0583459900
159,0.0883251948
160,0.0883251948
161,0.0883251948
162,0.0883251948
163,0.0607241066
164,0.0660777754
165,0.1094835848
166,0.1094835848
167,0.1094835848
168,0.0622893351
169,0.1290242972
170,0.0548187051
171,0.1676769252
172,0.1676769252
173,0.0851492988
174,0.0851492988
175,0.1238252050
176,0.0510125104
177,0.0656918113
178,0.0656918113
179,0.1253314632
180,0.0773487679
181,0.0773487679
182,0.0657226495
183,0.0484721612
184,0.0886629591
185,0.0886629591
186,0.0886629591
187,0.0805197851
188,0.0805197851
189,0.0805197851
190,0.0805197851
191,0.0502124233
192,0.0509005565
193,0.0749168033
194,0.0749168033
195,0.0495633456
196,0.0500287228
197,0.0511787399
198,0.0511787399
199,0.0781671320
200,0.0781671320
201,0.0496112583
202,0.0476454387
203,0.0588154180
204,0.1196206377
205,0.1196206377
206,0.1196206377
207,0.0885228500
208,0.0885228500
209,0.0476082368
210,0.0496042774
211,0.0743083151
212,0.0743083151
213,0.0486732989
214,0.0497837000
215,0.0762452059
216,0.0762452059
217,0.0501168192
218,0.0470986226
219,0.0523339050
220,0.0454962202
221,0.0682251293
222,0.0682251293
223,0.0682251293
224,0.0682251293
225,0.0509980638
226,0.0494348532
227,0.0777994828
228,0.0777994828
229,0.0468644292
230,0.0465186745
231,0.0501099468
232,0.0501099468
233,0.0820002246
234,0.0820002246
235,0.0471462875
236,0.0488366255
237,0.0777193315
238,0.0777193315
239,0.0467232920
240,0.0483569615
241,0.0454761609
242,0.0486315369
243,0.0486315369
244,0.0457860728
245,0.0648811724
246,0.0648811724
247,0.0511601039
248,0.0476470756
249,0.0758936618
250,0.0758936618
251,0.0453738388
252,0.0472696432
253,0.0753363978
254,0.0753363978
255,0.0457267405
256,0.0451873768
257,0.0654353749
258,0.0654353749
259,0.0476537979
260,0.0486699093
261,0.0825383427
262,0.0825383427
263,0.0449755871
264,0.0471770801
265,0.0775938353
266,0.0775938353
267,0.0457595948
268,0.0478021968
269,0.0809035368
270,0.0809035368
271,0.0460570810
272,0.0477895015
273,0.0813833277
274,0.0813833277
275,0.0426893040
276,0.0439130898
277,0.0644088826
278,0.0644088826
279,0.0488445649
280,0.0465720105
281,0.0783849095
282,0.0783849095
283,0.0437870952
284,0.0455643518
285,0.0752151497
286,0.0752151497
287,0.0453027060
288,0.0464383322
289,0.0793363201
290,0.0793363201
291,0.0435157258
292,0.0458539646
293,0.0780007720
294,0.0780007720
295,0.0430798355
296,0.0446341301
297,0.0736065691
298,0.0736065691
299,0.0443241765
300,0.0484449256
301,0.0484449256
302,0.0452214183
303,0.0772674020
304,0.0772674020
305,0.0434588379
306,0.0471886091
307,0.0842515361
308,0.0842515361
309,0.0408151946
310,0.0411235074
311,0.0570743081
312,0.0570743081
313,0.0471993109
314,0.0459848568
315,0.0817080296
316,0.0817080296
317,0.0402925898
318,0.0412819264
319,0.0611254386
320,0.0611254386
321,0.0449956786
322,0.0459221984
323,0.0825981411
324,0.0825981411
325,0.0396992185
326,0.0405739656
327,0.0589787785
328,0.0589787785
329,0.0442820960
330,0.0449942220
331,0.0807971757
332,0.0807971757
333,0.0397483221
334,0.0408822356
335,0.0636103024
336,0.0636103024
337,0.0442184920
338,0.0446415596
339,0.0807568637
340,0.0807568637
341,0.0380191037
342,0.0392955127
343,0.0552431501
344,0.0552431501
345,0.0430828280
346,0.0449980249
347,0.0827673120
348,0.0827673120
349,0.0383334858
350,0.0410913124
351,0.0689318928
352,0.0689318928
353,0.0417030709
354,0.0424653647
355,0.0755986692
356,0.0755986692
357,0.0383832903
358,0.0421024271
359,0.0421024271
360,0.0435923549
361,0.0435923549
362,0.0441231819
363,0.0441231819
364,0.0465072041
365,0.0444738044
366,0.0467170927
367,0.0430995983
368,0.0433225129
369,0.0433225129
370,0.0428379260
371,0.0428379260
372,0.0457130559
373,0.0457130559
374,0.0480425137
375,0.0434540767
376,0.0433880822
377,0.0408111557
378,0.0424841789
379,0.0424841789
380,0.0434268684
381,0.0434268684
382,0.0434011396
383,0.0449223416
384,0.0466145039
385,0.0433187172
386,0.0428141504
387,0.0444686755
388,0.0445394559
389,0.0434143834
390,0.0429704014
391,0.0437959828
392,0.0413406276
393,0.0437093475
394,0.0437093475
395,0.0426867253
396,0.0441830454
397,0.0420704717
398,0.0407194910
399,0.0399570126
400,0.0399570126
401,0.0428603245
402,0.0428603245
403,0.0449648418
404,0.0434412270
405,0.0425592357
406,0.0401054732
407,0.0403259998
408,0.0403259998
409,0.0412494359
410,0.0412494359
411,0.0415796138
412,0.0403169184
413,0.0421349016
414,0.0421349016
415,0.0418019070
416,0.0418736298
417,0.0437588453
418,0.0402770328
419,0.0408195147
420,0.0408195147
421,0.0439482135
422,0.0413250881
423,0.0424101819
424,0.0412002681
425,0.0424017242
426,0.0409912057
427,0.0427038529
428,0.0440667579
429,0.0421693142
430,0.0444536325
431,0.0442143806
432,0.0433495726
433,0.0419554637
434,0.0419304587
435,0.0401896499
436,0.0397056634
437,0.0395912589
438,0.0400171488
439,0.0419034435
440,0.0403363414
441,0.0416533456
442,0.0421832595
443,0.0397653543
444,0.0394455987
445,0.0402784708
446,0.0412663233
447,0.0406550115
448,0.0407455868
449,0.0407711084
450,0.0412842113
451,0.0410736939
452,0.0413644643
453,0.0395213698
454,0.0414713913
455,0.0413805784
456,0.0401034162
457,0.0423099631
458,0.0385899343
459,0.0385886711
460,0.0413743027
461,0.0402464582
462,0.0421819594
463,0.0415778340
464,0.0413263959
465,0.0414707291
466,0.0390788786
467,0.0402573789
468,0.0396661045
469,0.0386542078
470,0.0433914035
471,0.0396711655
472,0.0387973053
473,0.0390995382
474,0.0392349002
475,0.0406165474
476,0.0389963260
477,0.0391434466
478,0.0393664252
479,0.0381814237
480,0.0380975442
481,0.0403160008
482,0.0400258565
483,0.0386494148
484,0.0411042456
485,0.0399155589
486,0.0371039638
487,0.0394431023
488,0.0419096239
489,0.0419096239
490,0.0303583139
491,0.0318314915
492,0.0430913296
493,0.0349564101
494,0.0348352774
495,0.0322254765
496,0.0396841583
497,0.0303727189
498,0.0300874413
499,0.0294696832
500,0.0442517557
501,0.0442517557
502,0.0442517557
503,0.0442762212
504,0.0303386821
505,0.0303386821
506,0.0471078655
507,0.0471078655
508,0.0366395679
509,0.0344961401
510,0.0367253997
511,0.0390174525
512,0.0390174525
513,0.0286629257
514,0.0287947135
515,0.0320846184
516,0.0317801646
517,0.0317801646
518,0.0446448655
519,0.0331187386
520,0.0340761693
521,0.0318920315
522,0.0322194870
523,0.0283161683
524,0.0339261049
525,0.0339261049
526,0.0286473529
527,0.0279441649
528,0.0309233749
529,0.0411832232
530,0.0411832232
531,0.0343310350
532,0.0277397801
533,0.0378921261
534,0.0378921261
535,0.0291002495
536,0.0408476439
537,0.0349607582
538,0.0273132890
539,0.0393152005
540,0.0393152005
541,0.0296170814
542,0.0296170814
543,0.0319123895
544,0.0319123895
545,0.0365080945
546,0.0365080945
547,0.0269496856
548,0.0270610575
549,0.0336584263
550,0.0270138569
551,0.0267392766
552,0.0265890796
553,0.0359684975
554,0.0359684975
555,0.0359684975
556,0.0276628634
557,0.0276628634
558,0.0276700329
559,0.0342295397
560,0.0342295397
561,0.0352851014
562,0.0352851014
563,0.0257988073
564,0.0257903731
565,0.0329379667
566,0.0310379426
567,0.0256842504
568,0.0345279545
569,0.0345279545
570,0.0253843962
571,0.0529356170
572,0.0529356170
573,0.0529356170
574,0.0305036768
575,0.0297337258
576,0.0314198791
577,0.0269974337
578,0.0261603448
579,0.0274448265
580,0.0274448265
581,0.0505839085
582,0.0505839085
583,0.0505839085
584,0.0369225651
585,0.0360923010
586,0.0366962371
587,0.0346249038
588,0.0277184068
589,0.0277184068
590,0.0308848411
591,0.0272135193
592,0.0301854702
593,0.0301854702
594,0.0252884831
595,0.0265394886
596,0.0265394886
597,0.0281448212
598,0.0247006613
599,0.0288629268
600,0.0303713740
601,0.0269716928
602,0.0279146119
603,0.0241828872
604,0.0514064471
605,0.0514064471
606,0.0514064471
607,0.0514064471
608,0.0255217266
609,0.0255217266
610,0.0241871054
611,0.0295214117
612,0.0262959621
613,0.0332709457
614,0.0332709457
615,0.0341972092
616,0.0334991338
617,0.0262041683
618,0.0410718836
619,0.0410718836
620,0.0410718836
621,0.0253640962
622,0.0249372851
623,0.0269594055
624,0.0269594055
625,0.0242232723
626,0.0270832269
627,0.0270832269
628,0.0270832269
629,0.0277316956
630,0.0232192975
631,0.0232498435
632,0.0242662152
633,0.0924987499
634,0.0924987499
635,0.0924987499
636,0.0227896270
637,0.0234987631
638,0.0267335695
639,0.0267335695
640,0.0320556789
641,0.0322065481
642,0.0322065481
643,0.0390523851
644,0.0390523851
645,0.0371672054
646,0.0408537368
647,0.0299537281
648,0.0300281598
649,0.0300281598
650,0.0262170099
651,0.0322834912
652,0.0322834912
653,0.0273917198
654,0.0269896605
655,0.0264180231
656,0.0219613660
657,0.0629505341
658,0.0629505341
659,0.0629505341
660,0.0218339429
661,0.0222784733
662,0.0930105416
663,0.0930105416
664,0.0930105416
665,0.0216976007
666,0.0214376199
667,0.0235753283
668,0.0235753283
669,0.0228089253
670,0.0357161115
671,0.0357161115
672,0.0357161115
673,0.0241006576
674,0.0241006576
675,0.0279714119
676,0.0279714119
677,0.0209917673
678,0.0212248142
679,0.0210943320
680,0.0213639275
681,0.0213639275
682,0.0258892644
683,0.0304813914
684,0.0304813914
685,0.0223829535
686,0.0241871318
687,0.0241871318
688,0.0210009946
689,0.0229745043
690,0.0327167259
691,0.0327167259
692,0.0327167259
693,0.0315350272
694,0.0315350272
695,0.0347396519
696,0.0347396519
697,0.0309479539
698,0.0309479539
699,0.0318012433
700,0.0318012433
701,0.0353126677
702,0.0353126677
703,0.0299114731
704,0.0299114731
705,0.0359487044
706,0.0359487044
707,0.0299884833
708,0.0299884833
709,0.0351688357
710,0.0351688357
711,0.0316209929
712,0.0210804923
713,0.0210804923
714,0.0270272082
715,0.0230980840
716,0.0214995013
717,0.0214995013
718,0.0245897013
719,0.0245897013
720,0.0199173907
721,0.0202167777
722,0.0234362638
723,0.0212805534
724,0.0204490830
725,0.0203774300
726,0.0203687202
727,0.0195265411
728,0.0272400246
729,0.0272400246
730,0.0272400246
731,0.0272400246
732,0.0347299922
733,0.0347299922
734,0.0207146401
735,0.0207146401
736,0.0236797740
737,0.0236797740
738,0.0193163688
739,0.0204690530
740,0.0215543695
741,0.0197815677
742,0.0248410923
743,0.0248410923
744,0.0219444768
745,0.0211602965
746,0.0236902227
747,0.0193881125
748,0.0192002901
749,0.0192002901
750,0.0188979929
751,0.0221600782
752,0.0221600782
753,0.0221600782
754,0.0188155729
755,0.0202191817
756,0.0189631751
757,0.0329397501
758,0.0329397501
759,0.0329397501
760,0.0329397501
761,0.0198694181
762,0.0198694181
763,0.0229626538
764,0.0229626538
765,0.0184350669
766,0.0186865558
767,0.0242558666
768,0.0293518381
769,0.0293518381
770,0.0229480428
771,0.0205859588
772,0.0205859588
773,0.0246108771
774,0.0246108771
775,0.0182795581
776,0.0200154652
777,0.0229643347
778,0.0194394624
779,0.0196927106
780,0.0457607897
781,0.0457607897
782,0.0457607897
783,0.0196105986
784,0.0196105986
785,0.0229723282
786,0.0229723282
787,0.0181933473
788,0.0211192457
789,0.0187431911
790,0.0404551213
791,0.0404551213
792,0.0404551213
793,0.0199249086
794,0.0199249086
795,0.0238128028
796,0.0238128028
797,0.0180649611
798,0.0219110307
799,0.0196379288
800,0.0196379288
801,0.0233334265
802,0.0233334265
803,0.0178565675
804,0.0193565167
805,0.0193565167
806,0.0228150844
807,0.0228150844
808,0.0178293528
809,0.0205870288
810,0.0176670506
811,0.0250921775
812,0.0250921775
813,0.0250921775
814,0.0212961329
815,0.0210584045
816,0.0199761951
817,0.0179091355
818,0.0179091355
819,0.0200662582
820,0.0288249779
821,0.0288249779
822,0.0236309726
823,0.0179682186
824,0.0174018103
825,0.0194055791
826,0.0181415475
827,0.0181415475
828,0.0177916161
829,0.0172193771
830,0.0175579691
831,0.0201008756
832,0.0171072052
833,0.0189778795
834,0.0189778795
835,0.0186510648
836,0.0200057566
837,0.0259509932
838,0.0259509932
839,0.0172299827
840,0.0173706482
841,0.0173706482
842,0.0168634610
843,0.0187456324
844,0.0187456324
845,0.0203151676
846,0.0325000728
847,0.0325000728
848,0.0167532668
849,0.0168236613
850,0.0165956350
851,0.0163942585
852,0.0161575728
853,0.0224047527
854,0.0224047527
855,0.0224047527
856,0.0224047527
857,0.0224047527
858,0.0224047527
859,0.0158429576
860,0.0203590567
861,0.0203590567
862,0.0198560109
863,0.0158459856
864,0.0165536589
865,0.0164967456
866,0.0241001061
867,0.0241001061
868,0.0241001061
869,0.0158719776
870,0.0158827809
871,0.0161852245
872,0.0159172558
873,0.0153265076
874,0.0157071457
875,0.0157071457
876,0.0556742594
877,0.0556742594
878,0.0556742594
879,0.0556742594
880,0.0150480279
881,0.0165324950
882,0.0181467084
883,0.0211272143
884,0.0211272143
885,0.0150892526
886,0.0150812536
887,0.0149416249
888,0.0164403277
889,0.0164403277
890,0.0146946479
891,0.0206158288
892,0.0206158288
893,0.0206158288
894,0.0146341739
895,0.0155230952
896,0.0166384849
897,0.0257791723
898,0.0257791723
899,0.0145274574
900,0.0149236741
901,0.0149236741
902,0.0144347722
903,0.0163883636
904,0.0247370206
905,0.0247370206
906,0.0143451251
907,0.0188112405
908,0.0188112405
909,0.0148483114
910,0.0142625860
911,0.0147239259
912,0.0284486459
913,0.0284486459
914,0.0284486459
915,0.0156737243
916,0.0193622876
917,0.0193622876
918,0.0142547037
919,0.0173053958
920,0.0141269720
921,0.0165799340
922,0.0165799340
923,0.0140780450
924,0.0179464904
925,0.0179464904
926,0.0179464904
927,0.0144041669
928,0.0151303437
929,0.0162658067
930,0.0256607865
931,0.0256607865
932,0.0141884172
933,0.0144483891
934,0.0144483891
935,0.0138505737
936,0.0138068363
937,0.0172903578
938,0.0172903578
939,0.0172903578
940,0.0139555831
941,0.0137309203
942,0.0182650892
943,0.0182650892
944,0.0182650892
945,0.0136122698
946,0.0143865454
947,0.0137114565
948,0.0165695457
949,0.0165695457
950,0.0165695457
951,0.0141865356
952,0.0141865356
953,0.0165908613
954,0.0165908613
955,0.0138005483
956,0.0151317535
957,0.0259430029
958,0.0259430029
959,0.0137304734
960,0.0149440271
961,0.0135497060
962,0.0143467474
963,0.0141897972
964,0.0150725906
965,0.0225626236
966,0.0225626236
967,0.0133517953
968,0.0146656845
969,0.0166354281
970,0.0166354281
971,0.0143803136
972,0.0138392037
973,0.0159584557
974,0.0159584557
975,0.0194612996
976,0.0194612996
977,0.0131389838
978,0.0131033453
979,0.0170678085
980,0.0170678085
981,0.0170678085
982,0.0130184893
983,0.0220876253
984,0.0220876253
985,0.0129951550
986,0.0141126330
987,0.0154403198
988,0.0164304885
989,0.0164304885
990,0.0132336466
991,0.0149174806
992,0.0248030330
993,0.0248030330
994,0.0132245861
995,0.0145685244
996,0.0174633985
997,0.0174633985
998,0.0128285940
999,0.0144411474
1000,0.0167105187
1001,0.0167105187
1002,0.0127243238
1003,0.0134612867
1004,0.0151490011
1005,0.0157319949
1006,0.0157319949
1007,0.0139024786
1008,0.0126765563
1009,0.0126670910
1010,0.0125444989
1011,0.0125444989
1012,0.0148211785
1013,0.0148211785
1014,0.0148211785
1015,0.0124264416
1016,0.0146886080
1017,0.0146886080
1018,0.0123799197
1019,0.0154712772
1020,0.0154712772
1021,0.0154712772
1022,0.0148795558
1023,0.0131637480
1024,0.0131637480
1025,0.0133347435
1026,0.0133347435
1027,0.0124643193
1028,0.0156184104
1029,0.0122652290
1030,0.0168345756
1031,0.0168345756
1032,0.0123917963
1033,0.0134946003
1034,0.0125164672
1035,0.0125164672
1036,0.0129731807
1037,0.0145622421
1038,0.0125691022
1039,0.0139170078
1040,0.0139170078
1041,0.0211888802
1042,0.0211888802
1043,0.0139825042
1044,0.0131966045
1045,0.0125634878
1046,0.0149080402
1047,0.0149080402
1048,0.0149080402
1049,0.0123009020
1050,0.0136656644
1051,0.0222843053
1052,0.0222843053
1053,0.0120542023
1054,0.0185043468
1055,0.0185043468
1056,0.0131615609
1057,0.0128445097
1058,0.0121871727
1059,0.0121871727
1060,0.0134436411
1061,0.0199647390
1062,0.0199647390
1063,0.0119836963
1064,0.0176072666
1065,0.0176072666
1066,0.0128920742
1067,0.0127516528
1068,0.0129341500
1069,0.0119338497
1070,0.0164563194
1071,0.0164563194
1072,0.0164563194
1073,0.0120889905
1074,0.0135675582
1075,0.0199076166
1076,0.0199076166
1077,0.0136189175
1078,0.0163346891
1079,0.0163346891
1080,0.0119095109
1081,0.0187597774
1082,0.0187597774
1083,0.0120307128
1084,0.0142386453
1085,0.0166803151
1086,0.0166803151
1087,0.0117988158
1088,0.0141365110
1089,0.0120302783
1090,0.0120302783
1091,0.0133220219
1092,0.0216466282
1093,0.0216466282
1094,0.0118180765
1095,0.0124225167
1096,0.0129840811
1097,0.0130469549
1098,0.0179239559
1099,0.0179239559
1100,0.0120430760
1101,0.0120430760
1102,0.0136476511
1103,0.0127021195
1104,0.0120872707
1105,0.0120872707
1106,0.0120982775
1107,0.0120982775
1108,0.0127291751
1109,0.0175995619
1110,0.0175995619
1111,0.0128791997
1112,0.0144194736
1113,0.0144194736
1114,0.0130709966
1115,0.0115542781
1116,0.0125721049
1117,0.0125533289
1118,0.0116501650
1119,0.0116501650
1120,0.0132040248
1121,0.0114919290
1122,0.0128685225
1123,0.0195435132
1124,0.0195435132
1125,0.0128901864
1126,0.0170572266
1127,0.0170572266
1128,0.0112443270
1129,0.0175274828
1130,0.0175274828
1131,0.0124683912
1132,0.0114298921
1133,0.0119857945
1134,0.0113431197
1135,0.0113431197
1136,0.0117353359
1137,0.0127347700
1138,0.0226860775
1139,0.0226860775
1140,0.0226860775
1141,0.0127821222
1142,0.0120873438
1143,0.0116688210
1144,0.0116688210
1145,0.0121317909
1146,0.0121317909
1147,0.0111514853
1148,0.0119915218
1149,0.0156748894
1150,0.0156748894
1151,0.0115316326
1152,0.0115316326
1153,0.0110973821
1154,0.0127212302
1155,0.0109993267
1156,0.0148053138
1157,0.0148053138
1158,0.0109915120
1159,0.0110752496
1160,0.0135949730
1161,0.0135949730
1162,0.0135949730
1163,0.0110973466
1164,0.0110973466
1165,0.0129084714
1166,0.0125710995
1167,0.0124960186
1168,0.0129764789
1169,0.0122530092
1170,0.0127755202
1171,0.0128617732
1172,0.0111356499
1173,0.0160288001
1174,0.0160288001
1175,0.0110717124
1176,0.0125998995
1177,0.0108080237
1178,0.0121324624
1179,0.0123075538
1180,0.0124343754
1181,0.0112355173
1182,0.0133687111
1183,0.0133687111
1184,0.0104103401
1185,0.0137357527
1186,0.0137357527
1187,0.0108961766
1188,0.0108961766
1189,0.0103909519
1190,0.0116657980
1191,0.0220751234
1192,0.0220751234
1193,0.0220751234
1194,0.0108091185
1195,0.0107101761
1196,0.0126450272
1197,0.0119226109
1198,0.0127928099
1199,0.0109037807
1200,0.0111619063
1201,0.0134817173
1202,0.0134817173
1203,0.0102270701
1204,0.0119678613
1205,0.0104347118
1206,0.0140044548
1207,0.0140044548
1208,0.0140044548
1209,0.0113391979
1210,0.0114921234
1211,0.0100500980
1212,0.0159437180
1213,0.0159437180
1214,0.0106588558
1215,0.0107098425
1216,0.0099604953
1217,0.0098696444
1218,0.0281949247
1219,0.0281949247
1220,0.0281949247
1221,0.0281949247
1222,0.0105870929
1223,0.0106655017
1224,0.0150670875
1225,0.0150670875
1226,0.0110361515
1227,0.0098783499
1228,0.0097634062
1229,0.0112290930
1230,0.0095995521
1231,0.0117006548
1232,0.0117006548
1233,0.0117006548
1234,0.0112304020
1235,0.0109093612
1236,0.0099237065
1237,0.0099237065
1238,0.0096087870
1239,0.0126898473
1240,0.0126898473
1241,0.0098615036
1242,0.0098615036
1243,0.0094703562
1244,0.0116016394
1245,0.0116016394
1246,0.0114553224
1247,0.0094930812
1248,0.0119185643
1249,0.0119185643
1250,0.0093547605
1251,0.0126149424
1252,0.0126149424
1253,0.0093942304
1254,0.0118426569
1255,0.0118426569
1256,0.0092814837
1257,0.0099712546
1258,0.0147633686
1259,0.0147633686
1260,0.0147633686
1261,0.0106178876
1262,0.0097672417
1263,0.0092042968
1264,0.0139669510
1265,0.0139669510
1266,0.0139669510
1267,0.0139669510
1268,0.0107512131
1269,0.0103027026
1270,0.0112479483
1271,0.0111759274
1272,0.0094953095
1273,0.0132878249
1274,0.0132878249
1275,0.0102460358
1276,0.0104273905
1277,0.0097576964
1278,0.0090327739
1279,0.0138059337
1280,0.0138059337
1281,0.0138059337
1282,0.0138059337
1283,0.0106738553
1284,0.0096556720
1285,0.0089434693
1286,0.0091139836
1287,0.0105294807
1288,0.0105294807
1289,0.0105294807
1290,0.0105243847
1291,0.0103161007
1292,0.0107184091
1293,0.0097903396
1294,0.0111282693
1295,0.0091779766
1296,0.0091779766
1297,0.0088754467
1298,0.0087595818
1299,0.0178252837
1300,0.0178252837
1301,0.0178252837
1302,0.0178252837
1303,0.0102123029
1304,0.0090721540
1305,0.0090721540
1306,0.0089805819
1307,0.0089805819
1308,0.0092720001
1309,0.0108113010
1310,0.0108113010
1311,0.0086438716
1312,0.0086215018
1313,0.0138033251
1314,0.0138033251
1315,0.0138033251
1316,0.0138033251
1317,0.0094273639
1318,0.0085567127
1319,0.0085407200
1320,0.0136834112
1321,0.0136834112
1322,0.0136834112
1323,0.0098825702
1324,0.0091686653
1325,0.0144076548
1326,0.0144076548
1327,0.0144076548
1328,0.0097845047
1329,0.0092563394
1330,0.0147472363
1331,0.0147472363
1332,0.0147472363
1333,0.0095049198
1334,0.0085666953
1335,0.0084273296
1336,0.0086841070
1337,0.0200073769
1338,0.0200073769
1339,0.0200073769
1340,0.0200073769
1341,0.0083367015
1342,0.0090054696
1343,0.0107516102
1344,0.0084056040
1345,0.0082698161
1346,0.0114825310
1347,0.0114825310
1348,0.0114825310
1349,0.0094835332
1350,0.0084695957
1351,0.0084695957
1352,0.0083275141
1353,0.0081720929
1354,0.0081400393
1355,0.0120619132
1356,0.0120619132
1357,0.0120619132
1358,0.0120619132
1359,0.0120619132
1360,0.0088852657
1361,0.0081037883
1362,0.0109466048
1363,0.0109466048
1364,0.0089067424
1365,0.0080608992
1366,0.0116206833
1367,0.0116206833
1368,0.0116206833
1369,0.0084227510
1370,0.0084227510
1371,0.0081663229
1372,0.0079460114
1373,0.0087558525
1374,0.0129726809
1375,0.0129726809
1376,0.0129726809
1377,0.0087080328
1378,0.0082676798
1379,0.0101599453
1380,0.0101599453
1381,0.0079326662
1382,0.0078456212
1383,0.0127550807
1384,0.0127550807
1385,0.0127550807
1386,0.0127550807
1387,0.0082931300
1388,0.0082931300
1389,0.0080961597
1390,0.0078840489
1391,0.0077673951
1392,0.0081734619
1393,0.0114254264
1394,0.0114254264
1395,0.0114254264
1396,0.0114254264
1397,0.0086626594
1398,0.0077464623
1399,0.0076606794
1400,0.0078106281
1401,0.0076879166
1402,0.0075184232
1403,0.0097322837
1404,0.0097322837
1405,0.0097322837
1406,0.0097322837
1407,0.0097322837
1408,0.0083707855
1409,0.0075768781
1410,0.0075768781
1411,0.0074236999
1412,0.0073432801
1413,0.0074688066
1414,0.0080368809
1415,0.0080368809
1416,0.0137666304
1417,0.0137666304
1418,0.0137666304
1419,0.0078960983
1420,0.0080568306
1421,0.0074695658
1422,0.0074695658
1423,0.0086233401
1424,0.0096308059
1425,0.0096308059
1426,0.0075834117
1427,0.0075834117
1428,0.0075255333
1429,0.0084538687
1430,0.0087181434
1431,0.0071545361
1432,0.0071343098
1433,0.0097253797
1434,0.0097253797
1435,0.0097253797
1436,0.0079168540
1437,0.0074175413
1438,0.0091676244
1439,0.0091676244
1440,0.0076066957
1441,0.0082964964
1442,0.0082964964
1443,0.0086822326
1444,0.0070761943
1445,0.0071084445
1446,0.0071084445
1447,0.0069937077
1448,0.0100758333
1449,0.0100758333
1450,0.0100758333
1451,0.0100758333
1452,0.0069832478
1453,0.0072928750
1454,0.0070741189
1455,0.0070741189
1456,0.0069205995
1457,0.0071049838
1458,0.0133109221
1459,0.0133109221
1460,0.0133109221
1461,0.0133109221
1462,0.0073788845
1463,0.0071516088
1464,0.0071516088
1465,0.0089765655
1466,0.0068933951
1467,0.0091239486
1468,0.0091239486
1469,0.0091239486
1470,0.0068362971
1471,0.0068217820
1472,0.0082545772
1473,0.0082545772
1474,0.0068689193
1475,0.0067703084
1476,0.0071224195
1477,0.0071224195
1478,0.0067778376
1479,0.0067778376
1480,0.0067564785
1481,0.0067564785
1482,0.0068280164
1483,0.0105751689
1484,0.0105751689
1485,0.0105751689
1486,0.0105751689
1487,0.0074866433
1488,0.0067457706
1489,0.0066305552
1490,0.0066602645
1491,0.0066602645
1492,0.0070177504
1493,0.0070177504
1494,0.0068721779
1495,0.0077470746
1496,0.0077470746
1497,0.0097059563
1498,0.0097059563
1499,0.0069429078
1500,0.0069429078
1501,0.0068994916
1502,0.0068994916
1503,0.0068868395
1504,0.0078035763
1505,0.0066826685
1506,0.0070174422
1507,0.0065337725
1508,0.0066007613
1509,0.0145341595
1510,0.0145341595
1511,0.0145341595
1512,0.0145341595
1513,0.0088353300
1514,0.0069341766
1515,0.0064450761
1516,0.0065585299
1517,0.0065585299
1518,0.0064404587
1519,0.0089039842
1520,0.0089039842
1521,0.0089039842
1522,0.0072837345
1523,0.0067291551
1524,0.0080939732
1525,0.0080939732
1526,0.0070724207
1527,0.0063562374
1528,0.0063752929
1529,0.0064868136
1530,0.0139500002
1531,0.0139500002
1532,0.0139500002
1533,0.0139500002
1534,0.0078036915
1535,0.0065966232
1536,0.0072249863
1537,0.0066188743
1538,0.0062447397
1539,0.0066089575
1540,0.0066089575
1541,0.0062225553
1542,0.0061660245
1543,0.0250786883
1544,0.0250786883
1545,0.0250786883
1546,0.0250786883
1547,0.0250786883
1548,0.0065300128
1549,0.0062837996
1550,0.0062837996
1551,0.0080004311
1552,0.0064267853
1553,0.0062044043
1554,0.0062044043
1555,0.0066744774
1556,0.0061004190
1557,0.0063993878
1558,0.0110622472
1559,0.0110622472
1560,0.0110622472
1561,0.0060577346
1562,0.0061631751
1563,0.0061631751
1564,0.0075313338
1565,0.0060706423
1566,0.0060706423
1567,0.0061047713
1568,0.0061047713
1569,0.0066277598
1570,0.0063038203
1571,0.0075118943
1572,0.0075118943
1573,0.0059657129
1574,0.0092474131
1575,0.0092474131
1576,0.0092474131
1577,0.0082593499
1578,0.0070169849
1579,0.0062099983
1580,0.0083938935
1581,0.0077810753
1582,0.0071843171
1583,0.0062399995
1584,0.0064542116
1585,0.0058934268
1586,0.0058803803
1587,0.0064022269
1588,0.0064022269
1589,0.0097512588
1590,0.0097512588
1591,0.0097512588
1592,0.0069028467
1593,0.0059457706
1594,0.0069113985
1595,0.0087712292
1596,0.0087712292
1597,0.0067065153
1598,0.0061558018
1599,0.0072887109
1600,0.0070163516
1601,0.0058989708
1602,0.0061685259
1603,0.0061361971
1604,0.0059848609
1605,0.0077421313
1606,0.0077421313
1607,0.0077421313
1608,0.0073152407
1609,0.0067836572
1610,0.0057650407
1611,0.0059777341
1612,0.0058974901
1613,0.0062110485
1614,0.0062110485
1615,0.0083747665
1616,0.0083747665
1617,0.0083747665
1618,0.0057126423
1619,0.0061112356
1620,0.0058804583
1621,0.0081091543
1622,0.0081091543
1623,0.0072237000
1624,0.0064358867
1625,0.0070703187
1626,0.0058263058
1627,0.0058263058
1628,0.0069933996
1629,0.0057409140
1630,0.0057665553
1631,0.0057269521
1632,0.0093767519
1633,0.0093767519
1634,0.0093767519
1635,0.0093767519
1636,0.0056146254
1637,0.0063070072
1638,0.0060150125
1639,0.0056309230
1640,0.0058691435
1641,0.0055724305
1642,0.0058438675
1643,0.0058438675
1644,0.0055620886
1645,0.0057938471
1646,0.0054760488
1647,0.0182030052
1648,0.0182030052
1649,0.0182030052
1650,0.0182030052
1651,0.0070993226
1652,0.0063776872
1653,0.0054719375
1654,0.0059198986
1655,0.0054315755
1656,0.0085520586
1657,0.0085520586
1658,0.0085520586
1659,0.0054494542
1660,0.0056225744
1661,0.0053952387
1662,0.0053994999
1663,0.0053811804
1664,0.0053763226
1665,0.0062439382
1666,0.0062439382
1667,0.0062439382
1668,0.0076537176
1669,0.0076537176
1670,0.0052762575
1671,0.0066277811
1672,0.0066277811
1673,0.0072808033
1674,0.0052532418
1675,0.0060322346
1676,0.0068456834
1677,0.0068456834
1678,0.0069998258
1679,0.0052410768
1680,0.0055164707
1681,0.0084223633
1682,0.0084223633
1683,0.0084223633
1684,0.0073034335
1685,0.0071188617
1686,0.0074384396
1687,0.0052045768
1688,0.0054966096
1689,0.0052931868
1690,0.0097816521
1691,0.0097816521
1692,0.0097816521
1693,0.0075446901
1694,0.0051684422
1695,0.0054165422
1696,0.0053539970
1697,0.0068269687
1698,0.0068269687
1699,0.0068269687
1700,0.0051340302
1701,0.0053160987
1702,0.0053149885
1703,0.0079820663
1704,0.0079820663
1705,0.0079820663
1706,0.0050763092
1707,0.0056942262
1708,0.0056261911
1709,0.0058732700
1710,0.0072840580
1711,0.0072840580
1712,0.0050316841
1713,0.0058569398
1714,0.0052989066
1715,0.0052422284
1716,0.0052802327
1717,0.0050894267
1718,0.0067395395
1719,0.0067395395
1720,0.0067395395
1721,0.0050084234
1722,0.0050869575
1723,0.0050869575
1724,0.0065768724
1725,0.0065768724
1726,0.0049516611
1727,0.0061551247
1728,0.0049496414
1729,0.0051894983
1730,0.0049009385
1731,0.0050636200
1732,0.0050636200
1733,0.0064331163
1734,0.0064331163
1735,0.0064331163
1736,0.0048385818
1737,0.0049398468
1738,0.0060968966
1739,0.0060968966
1740,0.0060968966
1741,0.0070543673
1742,0.0048087144
1743,0.0050081861
1744,0.0074942827
1745,0.0074942827
1746,0.0074942827
1747,0.0048056830
1748,0.0047984904
1749,0.0051290109
1750,0.0065684250
1751,0.0065684250
1752,0.0065684250
1753,0.0047375274
1754,0.0056541954
1755,0.0047239547
1756,0.0078029901
1757,0.0078029901
1758,0.0078029901
1759,0.0047215755
1760,0.0057514375
1761,0.0046900797
1762,0.0049436594
1763,0.0054326421
1764,0.0054326421
1765,0.0075617655
1766,0.0075617655
1767,0.0046524819
1768,0.0049909997
1769,0.0046465535
1770,0.0049272400
1771,0.0061836473
1772,0.0061836473
1773,0.0061836473
1774,0.0045640048
1775,0.0047090908
1776,0.0078540369
1777,0.0078540369
1778,0.0078540369
1779,0.0045593756
1780,0.0045275989
1781,0.0045673136
1782,0.0050011852
1783,0.0050011852
1784,0.0050011852
1785,0.0055656962
1786,0.0055656962
1787,0.0045707032
1788,0.0054281431
1789,0.0044736963
1790,0.0048381968
1791,0.0048381968
1792,0.0046085367
1793,0.0060947384
1794,0.0060947384
1795,0.0060947384
1796,0.0044535351
1797,0.0045701151
1798,0.0065598857
1799,0.0065598857
1800,0.0065598857
1801,0.0044436827
1802,0.0048406651
1803,0.0046742661
1804,0.0044304687
1805,0.0044304687
1806,0.0045946020
1807,0.0047748963
1808,0.0046385726
1809,0.0046845359
1810,0.0044269561
1811,0.0044269561
1812,0.0057408242
1813,0.0057408242
1814,0.0043415246
1815,0.0044750015
1816,0.0094190871
1817,0.0094190871
1818,0.0094190871
1819,0.0043642160
1820,0.0048385863
1821,0.0055532280
1822,0.0055532280
1823,0.0044801209
1824,0.0044801209
1825,0.0045895696
1826,0.0043395551
1827,0.0045334954
1828,0.0043808534
1829,0.0044183194
1830,0.0058071181
1831,0.0058071181
1832,0.0058071181
1833,0.0042589260
1834,0.0043104106
1835,0.0043104106
1836,0.0067273917
1837,0.0067273917
1838,0.0042170777
1839,0.0047080627
1840,0.0053188220
1841,0.0053188220
1842,0.0042642206
1843,0.0063266214
1844,0.0063266214
1845,0.0042183747
1846,0.0042742414
1847,0.0042742414
1848,0.0043375153
1849,0.0054810228
1850,0.0054810228
1851,0.0054810228
1852,0.0041726548
1853,0.0043422889
1854,0.0043662303
1855,0.0044118247
1856,0.0042276183
1857,0.0041658319
1858,0.0042435919
1859,0.0047283390
1860,0.0047283390
1861,0.0062275119
1862,0.0062275119
1863,0.0041107557
1864,0.0042864691
1865,0.0044669171
1866,0.0044585054
1867,0.0041705214
1868,0.0049984598
1869,0.0049984598
1870,0.0049984598
1871,0.0060806099
1872,0.0040954377
1873,0.0050889011
1874,0.0050889011
1875,0.0041922881
1876,0.0041922881
1877,0.0042282651
1878,0.0059542224
1879,0.0040501517
1880,0.0044807922
1881,0.0045524971
1882,0.0055612845
1883,0.0055612845
1884,0.0040214470
1885,0.0040797992
1886,0.0040797992
1887,0.0057780432
1888,0.0057780432
1889,0.0040053643
1890,0.0041361228
1891,0.0063296725
1892,0.0063296725
1893,0.0063296725
1894,0.0039933462
1895,0.0045556052
1896,0.0060578526
1897,0.0060578526
1898,0.0039761318
1899,0.0039737815
1900,0.0082959913
1901,0.0082959913
1902,0.0082959913
1903,0.0039776891
1904,0.0043704291
1905,0.0044282569
1906,0.0053043347
1907,0.0053043347
1908,0.0039476666
1909,0.0040385990
1910,0.0060941707
1911,0.0060941707
1912,0.0060941707
1913,0.0039700115
1914,0.0051819880
1915,0.0051819880
1916,0.0039378152
1917,0.0040413007
1918,0.0042702398
1919,0.0042702398
1920,0.0043092141
1921,0.0041497742
1922,0.0039583857
1923,0.0039583857
1924,0.0057926847
1925,0.0057926847
1926,0.0039137451
1927,0.0038950206
1928,0.0067592393
1929,0.0067592393
1930,0.0067592393
1931,0.0038853169
1932,0.0042726419
1933,0.0043111197
1934,0.0047765060
1935,0.0047765060
1936,0.0039961105
1937,0.0039961105
1938,0.0040806639
1939,0.0040013960
1940,0.0039146927
1941,0.0069587517
1942,0.0069587517
1943,0.0069587517
1944,0.0069587517
1945,0.0038650252
1946,0.0046534888
1947,0.0038651661
1948,0.0042823714
1949,0.0042823714
1950,0.0044687818
1951,0.0044687818
1952,0.0039411030
1953,0.0039411030
1954,0.0041784724
1955,0.0040228700
1956,0.0047669293
1957,0.0047669293
1958,0.0038737169
1959,0.0039940728
1960,0.0042163090
1961,0.0044234203
1962,0.0058537362
1963,0.0058537362
1964,0.0038789477
1965,0.0048585136
1966,0.0048585136
1967,0.0040018312
1968,0.0053877583
1969,0.0053877583
1970,0.0038359380
1971,0.0040009459
1972,0.0041627405
1973,0.0039199123
1974,0.0054968614
1975,0.0054968614
1976,0.0054968614
1977,0.0038217704
1978,0.0044022126
1979,0.0061241503
1980,0.0061241503
1981,0.0038130795
1982,0.0042639178
1983,0.0047750805
1984,0.0047750805
1985,0.0038616715
1986,0.0051106649
1987,0.0051106649
1988,0.0038282532
1989,0.0038265328
1990,0.0040862631
1991,0.0055955660
1992,0.0055955660
1993,0.0055955660
1994,0.0038206003
1995,0.0041421093
1996,0.0038743411
1997,0.0080719655
1998,0.0080719655
1999,0.0080719655
2000,0.0038464399
2001,0.0046135103
2002,0.0037983687
2003,0.0044308095
2004,0.0044308095
2005,0.0039377632
2006,0.0066387129
2007,0.0066387129
2008,0.0066387129
2009,0.0038065187
2010,0.0039031911
2011,0.0055147656
2012,0.0055147656
2013,0.0055147656
2014,0.0038044191
2015,0.0043174200
2016,0.0055330075
2017,0.0055330075
2018,0.0038016762
2019,0.0038289001
2020,0.0040699036
2021,0.0051131943
2022,0.0051131943
2023,0.0051131943
2024,0.0038572609
2025,0.0048140887
2026,0.0048140887
2027,0.0038797215
2028,0.0055722686
2029,0.0055722686
2030,0.0038382538
2031,0.0038164493
2032,0.0045439295
2033,0.0045439295
2034,0.0039505846
2035,0.0046809058
2036,0.0046809058
2037,0.0046809058
2038,0.0038746836
2039,0.0048332459
2040,0.0048332459
2041,0.0038745459
2042,0.0040445666
2043,0.0040700901
2044,0.0039868971
2045,0.0063985717
2046,0.0063985717
2047,0.0063985717
2048,0.0038631788
2049,0.0039982890
2050,0.0053511101
2051,0.0053511101
2052,0.0053511101
2053,0.0038593673
2054,0.0040059462
2055,0.0049655133
2056,0.0049655133
2057,0.0049655133
2058,0.0038959918
2059,0.0039866046
2060,0.0046964844
2061,0.0046964844
2062,0.0039104144
2063,0.0040770061
2064,0.0066783566
2065,0.0066783566
2066,0.0066783566
2067,0.0039289880
2068,0.0041094529
2069,0.0041112606
2070,0.0040863172
2071,0.0060242435
2072,0.0060242435
2073,0.0060242435
2074,0.0039375220
2075,0.0040604971
2076,0.0058522236
2077,0.0058522236
2078,0.0058522236
2079,0.0039594264
2080,0.0040649516
2081,0.0072650720
2082,0.0072650720
2083,0.0072650720
2084,0.0039768618
2085,0.0045634412
2086,0.0056528786
2087,0.0056528786
2088,0.0040110419
2089,0.0041516946
2090,0.0079207960
2091,0.0079207960
2092,0.0079207960
2093,0.0040269707
2094,0.0041525288
2095,0.0041922363
2096,0.0052890261
2097,0.0052890261
2098,0.0052890261
2099,0.0055155498
2100,0.0040518498
2101,0.0040663209
2102,0.0059625662
2103,0.0059625662
2104,0.0059625662
2105,0.0055470581
2106,0.0040991486
2107,0.0041989793
2108,0.0040996240
2109,0.0042637287
2110,0.0124427767
2111,0.0124427767
2112,0.0124427767
2113,0.0124427767
2114,0.0042649602
2115,0.0042649602
2116,0.0042597121
2117,0.0047034995
2118,0.0048120556
2119,0.0054562836
2120,0.0054562836
2121,0.0058879177
2122,0.0051261194
2123,0.0053820969
2124,0.0054850048
2125,0.0054449261
2126,0.0049463975
2127,0.0043496188
2128,0.0043496188
2129,0.0042723098
2130,0.0042380725
2131,0.0050838474
2132,0.0050838474
2133,0.0043863246
2134,0.0043863246
2135,0.0050308240
2136,0.0060572807
2137,0.0060572807
2138,0.0055358135
2139,0.0051115523
2140,0.0047455559
2141,0.0043627504
2142,0.0043850702
2143,0.0043850702
2144,0.0043782887
2145,0.0044032102
2146,0.0044032102
2147,0.0044311453
2148,0.0048415576
2149,0.0048415576
2150,0.0048415576
2151,0.0055744022
2152,0.0055744022
2153,0.0045591020
2154,0.0058946097
2155,0.0058946097
2156,0.0058946097
2157,0.0048734661
2158,0.0047976718
2159,0.0071098927
2160,0.0071098927
2161,0.0071098927
2162,0.0048578673
2163,0.0046111304
2164,0.0046586426
2165,0.0060937000
2166,0.0060937000
2167,0.0060937000
2168,0.0047822259
2169,0.0058513531
2170,0.0058513531
2171,0.0050200059
2172,0.0069757325
2173,0.0069757325
2174,0.0069757325
2175,0.0047951457
2176,0.0048997810
2177,0.0048997810
2178,0.0049993073
2179,0.0051592148
2180,0.0050587573
2181,0.0058058983
2182,0.0058058983
2183,0.0049397978
2184,0.0049397978
2185,0.0051287772
2186,0.0083997335
2187,0.0083997335
2188,0.0083997335
2189,0.0049563862
2190,0.0052284954
2191,0.0069280459
2192,0.0069280459
2193,0.0050985485
2194,0.0052914921
2195,0.0051314849
2196,0.0095863146
2197,0.0095863146
2198,0.0095863146
2199,0.0052016493
2200,0.0050766786
2201,0.0050435624
2202,0.0061082267
2203,0.0061082267
2204,0.0047804964
2205,0.0060473257
2206,0.0060473257
2207,0.0047200756
2208,0.0077092782
2209,0.0077092782
2210,0.0077092782
2211,0.0052464700
2212,0.0053254497
2213,0.0051841926
2214,0.0051862598
2215,0.0051164187
2216,0.0050250145
2217,0.0046736793
2218,0.0059218328
2219,0.0059218328
2220,0.0059218328
2221,0.0048132983
2222,0.0044335108
2223,0.0057578011
2224,0.0057578011
2225,0.0057578011
2226,0.0051975109
2227,0.0043419798
2228,0.0044987786
2229,0.0057937888
2230,0.0057937888
2231,0.0059250507
2232,0.0054867455
2233,0.0054418656
2234,0.0048788201
2235,0.0046013225
2236,0.0042506665
2237,0.0045539201
2238,0.0042464244
2239,0.0053554510
2240,0.0053554510
2241,0.0053554510
2242,0.0056838343
2243,0.0040236942
2244,0.0040172864
2245,0.0039964513
2246,0.0124644196
2247,0.0124644196
2248,0.0124644196
2249,0.0124644196
2250,0.0039613933
2251,0.0044645490
2252,0.0051817509
2253,0.0051817509
2254,0.0038165105
2255,0.0040870926
2256,0.0037565171
2257,0.0048315785
2258,0.0048315785
2259,0.0048315785
2260,0.0037036362
2261,0.0036873100
2262,0.0040146705
2263,0.0040146705
2264,0.0042764406
2265,0.0042764406
2266,0.0054699413
2267,0.0035780126
2268,0.0035949944
2269,0.0035949944
2270,0.0041776799
2271,0.0036464335
2272,0.0037605710
2273,0.0035076959
2274,0.0037258604
2275,0.0051427679
2276,0.0051427679
2277,0.0051427679
2278,0.0034120143
2279,0.0037182494
2280,0.0036007100
2281,0.0033661413
2282,0.0061322832
2283,0.0061322832
2284,0.0061322832
2285,0.0061322832
2286,0.0035279881
2287,0.0035279881
2288,0.0033303213
2289,0.0033196102
2290,0.0033056747
2291,0.0051935054
2292,0.0051935054
2293,0.0051935054
2294,0.0032762025
2295,0.0038837182
2296,0.0038837182
2297,0.0033381739
2298,0.0033381739
2299,0.0033812363
2300,0.0033720971
2301,0.0036881932
2302,0.0049398792
2303,0.0049398792
2304,0.0032590827
2305,0.0037181626
2306,0.0037181626
2307,0.0033088837
2308,0.0043484840
2309,0.0043484840
2310,0.0032338679
2311,0.0036585824
2312,0.0047842477
2313,0.0047842477
2314,0.0032058475
2315,0.0032296465
2316,0.0032296465
2317,0.0047538834
2318,0.0047538834
2319,0.0031702351
2320,0.0033839221
2321,0.0031736669
2322,0.0034022963
2323,0.0034022963
2324,0.0031707498
2325,0.0031707498
2326,0.0044408888
2327,0.0044408888
2328,0.0031227671
2329,0.0032262003
2330,0.0034191378
2331,0.0036596553
2332,0.0031377477
2333,0.0031377477
2334,0.0047919090
2335,0.0047919090
2336,0.0031212310
2337,0.0040953504
2338,0.0040953504
2339,0.0030840598
2340,0.0033912435
2341,0.0034608064
2342,0.0044830315
2343,0.0044830315
2344,0.0030725422
2345,0.0030568966
2346,0.0040677406
2347,0.0040677406
2348,0.0040677406
2349,0.0030425756
2350,0.0033900779
2351,0.0040415207
2352,0.0040415207
2353,0.0030311861
2354,0.0030800736
2355,0.0030800736
2356,0.0032418796
2357,0.0030155601
2358,0.0034986446
2359,0.0034986446
2360,0.0034986446
2361,0.0030994060
2362,0.0032863684
2363,0.0034197456
2364,0.0034197456
2365,0.0030844353
2366,0.0052642851
2367,0.0052642851
2368,0.0052642851
2369,0.0031902605
2370,0.0030057644
2371,0.0030720284
2372,0.0034041751
2373,0.0034041751
2374,0.0034041751
2375,0.0030981806
2376,0.0033976288
2377,0.0047105770
2378,0.0047105770
2379,0.0047105770
2380,0.0030419100
2381,0.0030988292
2382,0.0032251104
2383,0.0031901787
2384,0.0031115174
2385,0.0031321014
2386,0.0029356632
2387,0.0043089561
2388,0.0043089561
2389,0.0043089561
2390,0.0029334689
2391,0.0029364430
2392,0.0029364430
2393,0.0034391660
2394,0.0034391660
2395,0.0029947371
2396,0.0030292259
2397,0.0032525195
2398,0.0041440289
2399,0.0041440289
2400,0.0028870614
2401,0.0029609327
2402,0.0033097860
2403,0.0033097860
2404,0.0033097860
2405,0.0031702410
2406,0.0030138879
2407,0.0030848297
2408,0.0030061446
2409,0.0030648442
2410,0.0028582500
2411,0.0028582500
2412,0.0029454542
2413,0.0032025510
2414,0.0032025510
2415,0.0029444049
2416,0.0028867045
2417,0.0028477354
2418,0.0032923075
2419,0.0032923075
2420,0.0032923075
2421,0.0029328567
2422,0.0028451607
2423,0.0029411164
2424,0.0033434453
2425,0.0033434453
2426,0.0033434453
2427,0.0028670601
2428,0.0030073098
2429,0.0031459038
2430,0.0031459038
2431,0.0029225739
2432,0.0030992994
2433,0.0040510608
2434,0.0040510608
2435,0.0040510608
2436,0.0027434063
2437,0.0027913596
2438,0.0027913596
2439,0.0028551175
2440,0.0033628740
2441,0.0033628740
2442,0.0027622905
2443,0.0046022912
2444,0.0046022912
2445,0.0046022912
2446,0.0027658759
2447,0.0028241566
2448,0.0027487171
2449,0.0027487171
2450,0.0029209967
2451,0.0027814907
2452,0.0031975793
2453,0.0031975793
2454,0.0028390450
2455,0.0027435283
2456,0.0029017756
2457,0.0027464477
2458,0.0043399963
2459,0.0043399963
2460,0.0043399963
2461,0.0043399963
2462,0.0026757282
2463,0.0027314914
2464,0.0027314914
2465,0.0027955330
2466,0.0027076213
2467,0.0042507102
2468,0.0042507102
2469,0.0042507102
2470,0.0042507102
2471,0.0026709554
2472,0.0027046151
2473,0.0028457177
2474,0.0027023594
2475,0.0027023594
2476,0.0028574596
2477,0.0026844206
2478,0.0026844206
2479,0.0031410205
2480,0.0031410205
2481,0.0027521245
2482,0.0027246679
2483,0.0041102952
2484,0.0041102952
2485,0.0041102952
2486,0.0041102952
2487,0.0026959659
2488,0.0027380259
2489,0.0027380259
2490,0.0028168296
2491,0.0027489977
2492,0.0037022610
2493,0.0037022610
2494,0.0026631274
2495,0.0032324189
2496,0.0032324189
2497,0.0028474422
2498,0.0027469052
2499,0.0033836173
2500,0.0033836173
2501,0.0026885101
2502,0.0034370585
2503,0.0034370585
2504,0.0026867393
2505,0.0029265394
2506,0.0029920825
2507,0.0038381279
2508,0.0038381279
2509,0.0026908532
2510,0.0027060724
2511,0.0043770993
2512,0.0043770993
2513,0.0043770993
2514,0.0043770993
2515,0.0027330346
2516,0.0028277789
2517,0.0029130368
2518,0.0027499836
2519,0.0030405435
2520,0.0030405435
2521,0.0032766293
2522,0.0032766293
2523,0.0028202267
2524,0.0037697670
2525,0.0037697670
2526,0.0027947336
2527,0.0030908260
2528,0.0031858698
2529,0.0040077357
2530,0.0040077357
2531,0.0028508219
2532,0.0029860975
2533,0.0048269731
2534,0.0048269731
2535,0.0028938224
2536,0.0031037061
2537,0.0029353971
2538,0.0042472833
2539,0.0042472833
2540,0.0042472833
2541,0.0029618051
2542,0.0030068334
2543,0.0030068334
2544,0.0035597670
2545,0.0035597670
2546,0.0030254361
2547,0.0031372116
2548,0.0032494686
2549,0.0031087742
2550,0.0035648842
2551,0.0035648842
2552,0.0035648842
2553,0.0045044868
2554,0.0030379372
2555,0.0030543815
2556,0.0032380066
2557,0.0035180720
2558,0.0035180720
2559,0.0035180720
2560,0.0042403045
2561,0.0030197347
2562,0.0030122549
2563,0.0066996342
2564,0.0066996342
2565,0.0066996342
2566,0.0030107579
2567,0.0033633511
2568,0.0039745292
2569,0.0039745292
2570,0.0029420221
2571,0.0033367350
2572,0.0043035082
2573,0.0043035082
2574,0.0029040061
2575,0.0034345398
2576,0.0034345398
2577,0.0028853126
2578,0.0028537744
2579,0.0028560506
2580,0.0029797724
2581,0.0029797724
2582,0.0027802941
2583,0.0030884053
2584,0.0030884053
2585,0.0037928755
2586,0.0037928755
2587,0.0027279370
2588,0.0027138340
2589,0.0026894989
2590,0.0040498992
2591,0.0040498992
2592,0.0040498992
2593,0.0040498992
2594,0.0026658066
2595,0.0029636607
2596,0.0033973699
2597,0.0033973699
2598,0.0026732236
2599,0.0032864654
2600,0.0032864654
2601,0.0026660068
2602,0.0027153852
2603,0.0040828506
2604,0.0040828506
2605,0.0040828506
2606,0.0040828506
2607,0.0026526564
2608,0.0026595222
2609,0.0029152308
2610,0.0032329295
2611,0.0032329295
2612,0.0026865586
2613,0.0026865586
2614,0.0027553732
2615,0.0029006346
2616,0.0029786781
2617,0.0038274926
2618,0.0038274926
2619,0.0026495906
2620,0.0027782542
2621,0.0029278961
2622,0.0030955493
2623,0.0030955493
2624,0.0027120753
2625,0.0027120753
2626,0.0028188925
2627,0.0028873685
2628,0.0028090912
2629,0.0029577558
2630,0.0030783527
2631,0.0030783527
2632,0.0042968551
2633,0.0042968551
2634,0.0027332483
2635,0.0027870616
2636,0.0027870616
2637,0.0028534672
2638,0.0032993334
2639,0.0032993334
2640,0.0027671724
2641,0.0038341025
2642,0.0038341025
2643,0.0027658931
2644,0.0028708907
2645,0.0030312975
2646,0.0030652582
2647,0.0032019385
2648,0.0039988621
2649,0.0039988621
2650,0.0028320553
2651,0.0028356092
2652,0.0065024672
2653,0.0065024672
2654,0.0065024672
2655,0.0028946752
2656,0.0029886335
2657,0.0030657097
2658,0.0029269658
2659,0.0044525431
2660,0.0044525431
2661,0.0044525431
2662,0.0029489000
2663,0.0031978649
2664,0.0030207071
2665,0.0030476718
2666,0.0030189882
2667,0.0032582247
2668,0.0032582247
2669,0.0032582247
2670,0.0031496452
2671,0.0031737361
2672,0.0033815174
2673,0.0033815174
2674,0.0033815174
2675,0.0035400599
2676,0.0049314222
2677,0.0049314222
2678,0.0049314222
2679,0.0040874756
2680,0.0038049452
2681,0.0033830477
2682,0.0033830477
2683,0.0033137849
2684,0.0035725977
2685,0.0033253928
2686,0.0046281949
2687,0.0046281949
2688,0.0046281949
2689,0.0043797555
2690,0.0043319753
2691,0.0041517030
2692,0.0037853735
2693,0.0034978318
2694,0.0033467264
2695,0.0049846920
2696,0.0049846920
2697,0.0049846920
2698,0.0039423501
2699,0.0034612745
2700,0.0036659281
2701,0.0034225217
2702,0.0033942067
2703,0.0043354381
2704,0.0043354381
2705,0.0043354381
2706,0.0043354381
2707,0.0042051294
2708,0.0037184113
2709,0.0034345516
2710,0.0034345516
2711,0.0033553804
2712,0.0034799620
2713,0.0040080257
2714,0.0034081398
2715,0.0038175258
2716,0.0038175258
2717,0.0042312510
2718,0.0042312510
2719,0.0040183679
2720,0.0039532342
2721,0.0037894354
2722,0.0033747702
2723,0.0033747702
2724,0.0033080243
2725,0.0034585102
2726,0.0049154173
2727,0.0049154173
2728,0.0046384656
2729,0.0044764479
2730,0.0041720219
2731,0.0045411286
2732,0.0043684148
2733,0.0043866985
2734,0.0040382641
2735,0.0037912870
2736,0.0036321779
2737,0.0032547784
2738,0.0034169116
2739,0.0031786752
2740,0.0032350983
2741,0.0031421266
2742,0.0031942492
2743,0.0070144141
2744,0.0070144141
2745,0.0070144141
2746,0.0070144141
2747,0.0033903081
2748,0.0032956926
2749,0.0030985024
2750,0.0030985024
2751,0.0030399169
2752,0.0030505619
2753,0.0063873014
2754,0.0063873014
2755,0.0063873014
2756,0.0041814716
2757,0.0029769314
2758,0.0032811050
2759,0.0033346093
2760,0.0039438488
2761,0.0039438488
2762,0.0029137638
2763,0.0031171972
2764,0.0028829323
2765,0.0041723091
2766,0.0041723091
2767,0.0041723091
2768,0.0028332229
2769,0.0028339709
2770,0.0028662641
2771,0.0031048167
2772,0.0031048167
2773,0.0036007365
2774,0.0036007365
2775,0.0027259959
2776,0.0029380686
2777,0.0028113924
2778,0.0026984591
2779,0.0026984591
2780,0.0028146261
2781,0.0026321355
2782,0.0025901216
2783,0.0028721593
2784,0.0028721593
2785,0.0028721593
2786,0.0036068065
2787,0.0036068065
2788,0.0025111091
2789,0.0026261850
2790,0.0025300800
2791,0.0026418228
2792,0.0026418228
2793,0.0025522567
2794,0.0024941460
2795,0.0026999114
2796,0.0036131818
2797,0.0036131818
2798,0.0036131818
2799,0.0023756348
2800,0.0023674619
2801,0.0024091559
2802,0.0025972796
2803,0.0025972796
2804,0.0029630630
2805,0.0029630630
2806,0.0023415481
2807,0.0033627097
2808,0.0033627097
2809,0.0033627097
2810,0.0022993618
2811,0.0022895790
2812,0.0023478009
2813,0.0026340615
2814,0.0026340615
2815,0.0024725904
2816,0.0038259076
2817,0.0038259076
2818,0.0022440259
2819,0.0022596575
2820,0.0038741597
2821,0.0038741597
2822,0.0038741597
2823,0.0022084010
2824,0.0022017866
2825,0.0022450560
2826,0.0024588283
2827,0.0024588283
2828,0.0023171149
2829,0.0028680818
2830,0.0021557457
2831,0.0021474196
2832,0.0025210047
2833,0.0025210047
2834,0.0025210047
2835,0.0022020939
2836,0.0022550068
2837,0.0022581297
2838,0.0022872846
2839,0.0028739261
2840,0.0028739261
2841,0.0028739261
2842,0.0021258274
2843,0.0021258274
2844,0.0020666096
2845,0.0021443231
2846,0.0021064907
2847,0.0032070440
2848,0.0032070440
2849,0.0032070440
2850,0.0021875906
2851,0.0021266917
2852,0.0020922344
2853,0.0025028558
2854,0.0025028558
2855,0.0020458126
2856,0.0020458126
2857,0.0021031014
2858,0.0020402490
2859,0.0047266143
2860,0.0047266143
2861,0.0047266143
2862,0.0047266143
2863,0.0020070178
2864,0.0021198378
2865,0.0022810885
2866,0.0021396220
2867,0.0023388110
2868,0.0020464838
2869,0.0020373723
2870,0.0019605345
2871,0.0024102514
2872,0.0024102514
2873,0.0024102514
2874,0.0019945577
2875,0.0019571892
2876,0.0036102266
2877,0.0036102266
2878,0.0036102266
2879,0.0036102266
2880,0.0019994605
2881,0.0019552461
2882,0.0019552461
2883,0.0019500692
2884,0.0019500692
2885,0.0019445280
2886,0.0019445280
2887,0.0019897748
2888,0.0019668605
2889,0.0019554709
2890,0.0024584428
2891,0.0024584428
2892,0.0018966282
2893,0.0018965323
2894,0.0024289126
2895,0.0024289126
2896,0.0024289126
2897,0.0018691907
2898,0.0021841403
2899,0.0021841403
2900,0.0019257037
2901,0.0018462818
2902,0.0037516321
2903,0.0037516321
2904,0.0037516321
2905,0.0037516321
2906,0.0018750354
2907,0.0018750354
2908,0.0018272797
2909,0.0018851824
2910,0.0023072638
2911,0.0023072638
2912,0.0023072638
2913,0.0018322828
2914,0.0018475883
2915,0.0018288643
2916,0.0031485139
2917,0.0031485139
2918,0.0031485139
2919,0.0031485139
2920,0.0018109197
2921,0.0019483881
2922,0.0023632641
2923,0.0023632641
2924,0.0017939062
2925,0.0018761626
2926,0.0034064625
2927,0.0034064625
2928,0.0018349073
2929,0.0018349073
2930,0.0017858788
2931,0.0018127889
2932,0.0018081657
2933,0.0033063562
2934,0.0033063562
2935,0.0033063562
2936,0.0033063562
2937,0.0018217121
2938,0.0018217121
2939,0.0017628313
2940,0.0017657728
2941,0.0033050211
2942,0.0033050211
2943,0.0033050211
2944,0.0018067308
2945,0.0018067308
2946,0.0017556008
2947,0.0018529968
2948,0.0023045234
2949,0.0023045234
2950,0.0017379190
2951,0.0017358833
2952,0.0017323239
2953,0.0021854686
2954,0.0021854686
2955,0.0021854686
2956,0.0017200660
2957,0.0025235958
2958,0.0025235958
2959,0.0025235958
2960,0.0017832711
2961,0.0017330858
2962,0.0017330858
2963,0.0018099708
2964,0.0021865233
2965,0.0021865233
2966,0.0017668735
2967,0.0017996099
2968,0.0018128881
2969,0.0020474573
2970,0.0017937451
2971,0.0021335948
2972,0.0016840159
2973,0.0016765446
2974,0.0019469205
2975,0.0019469205
2976,0.0019469205
2977,0.0018200982
2978,0.0016812713
2979,0.0016812713
2980,0.0017445342
2981,0.0020676878
2982,0.0020676878
2983,0.0016666177
2984,0.0019340245
2985,0.0019340245
2986,0.0018128757
2987,0.0016908967
2988,0.0016495687
2989,0.0016495687
2990,0.0019171334
2991,0.0019171334
2992,0.0017843217
2993,0.0016903845
2994,0.0020009933
2995,0.0020009933
2996,0.0016584407
2997,0.0030703355
2998,0.0030703355
2999,0.0030703355
3000,0.0016421112
3001,0.0016225590
3002,0.0020908314
3003,0.0020908314
3004,0.0020908314
3005,0.0017400931
3006,0.0016112083
3007,0.0016064143
3008,0.0031903619
3009,0.0031903619
3010,0.0031903619
3011,0.0031903619
3012,0.0016608405
3013,0.0017953228
3014,0.0017144220
3015,0.0016045449
3016,0.0019530906
3017,0.0019530906
3018,0.0016155459
3019,0.0016155459
3020,0.0015907003
3021,0.0018879930
3022,0.0018879930
3023,0.0016668696
3024,0.0020744989
3025,0.0020744989
3026,0.0016647161
3027,0.0016106207
3028,0.0015778679
3029,0.0017043053
3030,0.0017043053
3031,0.0021162279
3032,0.0021162279
3033,0.0021162279
3034,0.0017338244
3035,0.0015795461
3036,0.0020782693
3037,0.0020782693
3038,0.0020782693
3039,0.0019159058
3040,0.0016652477
3041,0.0017513406
3042,0.0017518456
3043,0.0017192453
3044,0.0016242401
3045,0.0024367094
3046,0.0024367094
3047,0.0024367094
3048,0.0018954951
3049,0.0015777818
3050,0.0015566719
3051,0.0027148412
3052,0.0027148412
3053,0.0027148412
3054,0.0016108324
3055,0.0015481301
3056,0.0015608092
3057,0.0018150204
3058,0.0018150204
3059,0.0018150204
3060,0.0019570420
3061,0.0019570420
3062,0.0017896765
3063,0.0015450081
3064,0.0016702366
3065,0.0015557107
3066,0.0015557107
3067,0.0016101133
3068,0.0028374932
3069,0.0028374932
3070,0.0028374932
3071,0.0015680829
3072,0.0015680446
3073,0.0015680446
3074,0.0015372641
3075,0.0015372344
3076,0.0045195239
3077,0.0045195239
3078,0.0045195239
3079,0.0045195239
3080,0.0017116206
3081,0.0016464692
3082,0.0015348566
3083,0.0015420927
3084,0.0015358378
3085,0.0043626696
3086,0.0043626696
3087,0.0043626696
3088,0.0043626696
3089,0.0043626696
3090,0.0016405410
3091,0.0016783847
3092,0.0015593405
3093,0.0015593405
3094,0.0016116634
3095,0.0022413508
3096,0.0022413508
3097,0.0022413508
3098,0.0016581953
3099,0.0016351998
3100,0.0020268116
3101,0.0020268116
3102,0.0015718485
3103,0.0016408027
3104,0.0017946628
3105,0.0017198747
3106,0.0016280550
3107,0.0018876875
3108,0.0016132718
3109,0.0015612578
3110,0.0045646429
3111,0.0045646429
3112,0.0045646429
3113,0.0045646429
3114,0.0018480442
3115,0.0015735485
3116,0.0015782887
3117,0.0016133226
3118,0.0021700952
3119,0.0021700952
3120,0.0021700952
3121,0.0016230137
3122,0.0016230137
3123,0.0015890764
3124,0.0016015389
3125,0.0026660724
3126,0.0026660724
3127,0.0026660724
3128,0.0016004518
3129,0.0016057431
3130,0.0019590524
3131,0.0019590524
3132,0.0016712793
3133,0.0016399414
3134,0.0042506483
3135,0.0042506483
3136,0.0042506483
3137,0.0042506483
3138,0.0016364867
3139,0.0017410430
3140,0.0021106690
3141,0.0021106690
3142,0.0016486549
3143,0.0017475659
3144,0.0029222490
3145,0.0029222490
3146,0.0017022142
3147,0.0017022142
3148,0.0016544086
3149,0.0016707818
3150,0.0027249529
3151,0.0027249529
3152,0.0027249529
3153,0.0017502230
3154,0.0016718265
3155,0.0017104789
3156,0.0018045295
3157,0.0018045295
3158,0.0017291808
3159,0.0031681568
3160,0.0031681568
3161,0.0031681568
3162,0.0031681568
3163,0.0017202690
3164,0.0017884613
3165,0.0019951481
3166,0.0019951481
3167,0.0019013867
3168,0.0020492066
3169,0.0018711848
3170,0.0019947276
3171,0.0019011377
3172,0.0020020820
3173,0.0020183954
3174,0.0019303970
3175,0.0020664425
3176,0.0018785948
3177,0.0022017264
3178,0.0022017264
3179,0.0018633799
3180,0.0021443534
3181,0.0021443534
3182,0.0018673326
3183,0.0018138353
3184,0.0021620145
3185,0.0021620145
3186,0.0021620145
3187,0.0019119424
3188,0.0020885348
3189,0.0020885348
3190,0.0020375277
3191,0.0019767759
3192,0.0031409716
3193,0.0031409716
3194,0.0018356324
3195,0.0018673757
3196,0.0018673757
3197,0.0018996473
3198,0.0018902524
3199,0.0021224969
3200,0.0021224969
3201,0.0019234572
3202,0.0020816582
3203,0.0020816582
3204,0.0020484000
3205,0.0020282996
3206,0.0022043800
3207,0.0019311861
3208,0.0018419693
3209,0.0020710375
3210,0.0020710375
3211,0.0020710375
3212,0.0019350245
3213,0.0024922772
3214,0.0024922772
3215,0.0024922772
3216,0.0019023027
3217,0.0018390289
3218,0.0018855608
3219,0.0019992727
3220,0.0025593104
3221,0.0025593104
3222,0.0025593104
3223,0.0018475891
3224,0.0018475891
3225,0.0017880716
3226,0.0017813679
3227,0.0017668579
3228,0.0017614509
3229,0.0017614509
3230,0.0019652525
3231,0.0019652525
3232,0.0019652525
3233,0.0019448740
3234,0.0019746462
3235,0.0019027996
3236,0.0019603137
3237,0.0018110217
3238,0.0019719628
3239,0.0018380819
3240,0.0019395929
3241,0.0017378044
3242,0.0022734514
3243,0.0022734514
3244,0.0022734514
3245,0.0017261343
3246,0.0017261343
3247,0.0016335906
3248,0.0016241748
3249,0.0016322511
3250,0.0026425185
3251,0.0026425185
3252,0.0026425185
3253,0.0026425185
3254,0.0016911550
3255,0.0016374188
3256,0.0029950224
3257,0.0029950224
3258,0.0029950224
3259,0.0016299821
3260,0.0016299821
3261,0.0015935147
3262,0.0016099444
3263,0.0017845202
3264,0.0017845202
3265,0.0018024331
3266,0.0017513971
3267,0.0016545450
3268,0.0019246344
3269,0.0019246344
3270,0.0015307541
3271,0.0015588346
3272,0.0017674848
3273,0.0017674848
3274,0.0015517150
3275,0.0015148490
3276,0.0015109224
3277,0.0016045444
3278,0.0016045444
3279,0.0016045444
3280,0.0015043660
3281,0.0017582459
3282,0.0017582459
3283,0.0015093355
3284,0.0029386408
3285,0.0029386408
3286,0.0029386408
3287,0.0014514497
3288,0.0014881051
3289,0.0025806426
3290,0.0025806426
3291,0.0025806426
3292,0.0015918673
3293,0.0014619256
3294,0.0015445364
3295,0.0014626835
3296,0.0029221880
3297,0.0029221880
3298,0.0029221880
3299,0.0014596878
3300,0.0013941045
3301,0.0016178797
3302,0.0016178797
3303,0.0017596718
3304,0.0017596718
3305,0.0015509114
3306,0.0013882109
3307,0.0013857654
3308,0.0020811847
3309,0.0020811847
3310,0.0020811847
3311,0.0015330307
3312,0.0013516257
3313,0.0014144480
3314,0.0013369741
3315,0.0013767096
3316,0.0017818995
3317,0.0017818995
3318,0.0017818995
3319,0.0015454204
3320,0.0014232763
3321,0.0013753780
3322,0.0017279901
3323,0.0017279901
3324,0.0016015931
3325,0.0015057255
3326,0.0014924524
3327,0.0014241015
3328,0.0013357259
3329,0.0013076113
3330,0.0012914409
3331,0.0027126084
3332,0.0027126084
3333,0.0027126084
3334,0.0027126084
3335,0.0013748575
3336,0.0013149377
3337,0.0014627254
3338,0.0014627254
3339,0.0016641961
3340,0.0016641961
3341,0.0016024124
3342,0.0015297574
3343,0.0015108290
3344,0.0015333070
3345,0.0015852806
3346,0.0017609636
3347,0.0016360805
3348,0.0015762967
3349,0.0017161066
3350,0.0016806335
3351,0.0016959922
3352,0.0016709438
3353,0.0015891686
3354,0.0016522809
3355,0.0012271688
3356,0.0012533456
3357,0.0014329983
3358,0.0014329983
3359,0.0014329983
3360,0.0015762559
3361,0.0017409441
3362,0.0012113507
3363,0.0012324526
3364,0.0014412029
3365,0.0014412029
3366,0.0014412029
3367,0.0015921570
3368,0.0016146816
3369,0.0015829129
3370,0.0016122739
3371,0.0015937261
3372,0.0016102310
3373,0.0016614886
3374,0.0011825233
3375,0.0011895193
3376,0.0011997388
3377,0.0011711225
3378,0.0012280205
3379,0.0012280205
3380,0.0011996370
3381,0.0017070429
3382,0.0017070429
3383,0.0017070429
3384,0.0015846613
3385,0.0011476079
3386,0.0011793723
3387,0.0015819760
3388,0.0015819760
3389,0.0015819760
3390,0.0011445366
3391,0.0011695098
3392,0.0011379769
3393,0.0022854522
3394,0.0022854522
3395,0.0022854522
3396,0.0022854522
3397,0.0015482819
3398,0.0011272240
3399,0.0011846869
3400,0.0011407861
3401,0.0023947978
3402,0.0023947978
3403,0.0023947978
3404,0.0015971076
3405,0.0015453335
3406,0.0011162847
3407,0.0011679614
3408,0.0011154692
3409,0.0014547709
3410,0.0014547709
3411,0.0014547709
3412,0.0011060672
3413,0.0011420209
3414,0.0016206362
3415,0.0016206362
3416,0.0016206362
3417,0.0011042360
3418,0.0011152845
3419,0.0011039813
3420,0.0010987687
3421,0.0010970177
3422,0.0010984790
3423,0.0010984790
3424,0.0030561014
3425,0.0030561014
3426,0.0030561014
3427,0.0030561014
3428,0.0030561014
3429,0.0030561014
3430,0.0011974239
3431,0.0011005720
3432,0.0013837992
3433,0.0010720301
3434,0.0010985356
3435,0.0014695858
3436,0.0014695858
3437,0.0014695858
3438,0.0010743175
3439,0.0010783713
3440,0.0010783713
3441,0.0010939927
3442,0.0015413142
3443,0.0015413142
3444,0.0015413142
3445,0.0010647897
3446,0.0010923781
3447,0.0016572925
3448,0.0016572925
3449,0.0016572925
3450,0.0010776756
3451,0.0010873140
3452,0.0013293536
3453,0.0013293536
3454,0.0010558589
3455,0.0010614756
3456,0.0010614756
3457,0.0010525399
3458,0.0011247348
3459,0.0011247348
3460,0.0010686404
3461,0.0013230617
3462,0.0013230617
3463,0.0013230617
3464,0.0010528786
3465,0.0010440267
3466,0.0010492641
3467,0.0010492641
3468,0.0010831461
3469,0.0016957510
3470,0.0016957510
3471,0.0016957510
3472,0.0016957510
3473,0.0010459915
3474,0.0010526361
3475,0.0012607242
3476,0.0012607242
3477,0.0010568470
3478,0.0010568470
3479,0.0010470459
3480,0.0012433132
3481,0.0012433132
3482,0.0010609050
3483,0.0012907352
3484,0.0010486860
3485,0.0010486860
3486,0.0010448075
3487,0.0011408242
3488,0.0012578208
3489,0.0012578208
3490,0.0010519556
3491,0.0010519556
3492,0.0010334600
3493,0.0010308285
3494,0.0014978441
3495,0.0014978441
3496,0.0014978441
3497,0.0010300096
3498,0.0010594841
3499,0.0010579199
3500,0.0010892668
3501,0.0010313235
3502,0.0010994427
3503,0.0010994427
3504,0.0010320144
3505,0.0022557754
3506,0.0022557754
3507,0.0022557754
3508,0.0022557754
3509,0.0010205031
3510,0.0010209892
3511,0.0010616585
3512,0.0010593574
3513,0.0016615711
3514,0.0016615711
3515,0.0016615711
3516,0.0010540698
3517,0.0010317346
3518,0.0012518082
3519,0.0012518082
3520,0.0010217586
3521,0.0010310591
3522,0.0010725111
3523,0.0010381563
3524,0.0010477096
3525,0.0013187434
3526,0.0013187434
3527,0.0013187434
3528,0.0010153452
3529,0.0010274054
3530,0.0010274054
3531,0.0011046522
3532,0.0010875035
3533,0.0010403468
3534,0.0011352303
3535,0.0011352303
3536,0.0012437334
3537,0.0012437334
3538,0.0014978399
3539,0.0010174576
3540,0.0010926293
3541,0.0010509316
3542,0.0016126019
3543,0.0016126019
3544,0.0016126019
3545,0.0010261717
3546,0.0010193582
3547,0.0010812626
3548,0.0010201158
3549,0.0010327749
3550,0.0033031931
3551,0.0033031931
3552,0.0033031931
3553,0.0033031931
3554,0.0010457489
3555,0.0010457489
3556,0.0010324302
3557,0.0010436448
3558,0.0013097969
3559,0.0013097969
3560,0.0013097969
3561,0.0010331428
3562,0.0010362925
3563,0.0016270348
3564,0.0016270348
3565,0.0016270348
3566,0.0010313039
3567,0.0010431133
3568,0.0010431133
3569,0.0010607919
3570,0.0010417673
3571,0.0010417673
3572,0.0014521159
3573,0.0014521159
3574,0.0014521159
3575,0.0010391505
3576,0.0010451362
3577,0.0014516603
3578,0.0014516603
3579,0.0014516603
3580,0.0010522361
3581,0.0010874574
3582,0.0016720467
3583,0.0016720467
3584,0.0010568528
3585,0.0010876322
3586,0.0016691568
3587,0.0016691568
3588,0.0010575531
3589,0.0010611771
3590,0.0011389400
3591,0.0011389400
3592,0.0010726995
3593,0.0010799069
3594,0.0011092929
3595,0.0013659604
3596,0.0013659604
3597,0.0013659604
3598,0.0013659604
3599,0.0014202765
3600,0.0014192910
3601,0.0014433356
3602,0.0013458780
3603,0.0013478772
3604,0.0013072418
3605,0.0012288858
3606,0.0011732153
3607,0.0011446505
3608,0.0011446505
3609,0.0011350128
3610,0.0012524941
3611,0.0012524941
3612,0.0012112887
3613,0.0015024391
3614,0.0015024391
3615,0.0015100393
3616,0.0013849243
3617,0.0012680854
3618,0.0011862752
3619,0.0022359040
3620,0.0022359040
3621,0.0022359040
3622,0.0013172725
3623,0.0012470403
3624,0.0012395870
3625,0.0012655863
3626,0.0014132852
3627,0.0014132852
3628,0.0014752332
3629,0.0013438467
3630,0.0016120320
3631,0.0016120320
3632,0.0013249462
3633,0.0012714111
3634,0.0013090718
3635,0.0016878146
3636,0.0016878146
3637,0.0016878146
3638,0.0013581372
3639,0.0013094147
3640,0.0026353833
3641,0.0026353833
3642,0.0026353833
3643,0.0013460755
3644,0.0013728395
3645,0.0015552510
3646,0.0015552510
3647,0.0014744858
3648,0.0016188756
3649,0.0014960495
3650,0.0016528009
3651,0.0014415019
3652,0.0014496839
3653,0.0016861299
3654,0.0016861299
3655,0.0015529280
3656,0.0016790248
3657,0.0015584864
3658,0.0016828017
3659,0.0015647449
3660,0.0020757544
3661,0.0020757544
3662,0.0015615957
3663,0.0015008846
3664,0.0015119828
3665,0.0016564027
3666,0.0016801248
3667,0.0017914183
3668,0.0017914183
3669,0.0016684492
3670,0.0020962912
3671,0.0020962912
3672,0.0015901406
3673,0.0016356934
3674,0.0018242037
3675,0.0018242037
3676,0.0017518073
3677,0.0017149245
3678,0.0020022621
3679,0.0016674338
3680,0.0016596144
3681,0.0028075930
3682,0.0028075930
3683,0.0028075930
3684,0.0028075930
3685,0.0016378775
3686,0.0016615669
3687,0.0016615669
3688,0.0016755490
3689,0.0016415436
3690,0.0018395064
3691,0.0018395064
3692,0.0018395064
3693,0.0017136175
3694,0.0016632457
3695,0.0025755044
3696,0.0025755044
3697,0.0016326256
3698,0.0016334776
3699,0.0016710635
3700,0.0017482672
3701,0.0017002885
3702,0.0016127837
3703,0.0017466322
3704,0.0017466322
3705,0.0020423201
3706,0.0020423201
3707,0.0015645903
3708,0.0016089136
3709,0.0016375436
3710,0.0016098669
3711,0.0015733442
3712,0.0014869081
3713,0.0022315236
3714,0.0022315236
3715,0.0022315236
3716,0.0022315236
3717,0.0014999254
3718,0.0014392490
3719,0.0014307730
3720,0.0014307730
3721,0.0022895919
3722,0.0022895919
3723,0.0022895919
3724,0.0014309769
3725,0.0014309769
3726,0.0013843194
3727,0.0013754755
3728,0.0022005337
3729,0.0022005337
3730,0.0022005337
3731,0.0013677490
3732,0.0014088187
3733,0.0016090713
3734,0.0013125603
3735,0.0023018902
3736,0.0023018902
3737,0.0023018902
3738,0.0012756501
3739,0.0013027956
3740,0.0021888152
3741,0.0021888152
3742,0.0021888152
3743,0.0012411605
3744,0.0012866204
3745,0.0015664606
3746,0.0015664606
3747,0.0012949444
3748,0.0012535081
3749,0.0011794936
3750,0.0022761460
3751,0.0022761460
3752,0.0022761460
3753,0.0011899644
3754,0.0011795529
3755,0.0016909893
3756,0.0016909893
3757,0.0016909893
3758,0.0014178411
3759,0.0013820696
3760,0.0013689608
3761,0.0013547640
3762,0.0012804117
3763,0.0013130537
3764,0.0014429005
3765,0.0014680038
3766,0.0013138301
3767,0.0014211139
3768,0.0010476428
3769,0.0010879334
3770,0.0010306294
3771,0.0013113556
3772,0.0013113556
3773,0.0013113556
3774,0.0010066679
3775,0.0010026550
3776,0.0014317897
3777,0.0014317897
3778,0.0014317897
3779,0.0009807705
3780,0.0009930556
3781,0.0009828798
3782,0.0012606131
3783,0.0012606131
3784,0.0012606131
3785,0.0012606131
3786,0.0009580868
3787,0.0009858984
3788,0.0009678885
3789,0.0012757376
3790,0.0012757376
3791,0.0012757376
3792,0.0009330646
3793,0.0010189440
3794,0.0011260310
3795,0.0011260310
3796,0.0009172221
3797,0.0009394314
3798,0.0014174890
3799,0.0014174890
3800,0.0014174890
3801,0.0009160041
3802,0.0009161332
3803,0.0012219715
3804,0.0012219715
3805,0.0008949945
3806,0.0009099020
3807,0.0011806574
3808,0.0011806574
3809,0.0011806574
3810,0.0008817964
3811,0.0009244853
3812,0.0008700537
3813,0.0010610671
3814,0.0010610671
3815,0.0010610671
3816,0.0008629865
3817,0.0008571614
3818,0.0014499824
3819,0.0014499824
3820,0.0014499824
3821,0.0014499824
3822,0.0008573556
3823,0.0008571382
3824,0.0008571382
3825,0.0008427937
3826,0.0009366214
3827,0.0009366214
3828,0.0008997117
3829,0.0010682537
3830,0.0008279766
3831,0.0008385375
3832,0.0012542192
3833,0.0012542192
3834,0.0012542192
3835,0.0012542192
3836,0.0008226450
3837,0.0008256496
3838,0.0008256496
3839,0.0008164545
3840,0.0008490998
3841,0.0008161417
3842,0.0009709534
3843,0.0009709534
3844,0.0009709534
3845,0.0008053933
3846,0.0009109916
3847,0.0009109916
3848,0.0008397979
3849,0.0008883470
3850,0.0008883470
3851,0.0008628955
3852,0.0008409878
3853,0.0011466899
3854,0.0011466899
3855,0.0007862345
3856,0.0007830471
3857,0.0007906848
3858,0.0008072873
3859,0.0015995441
3860,0.0015995441
3861,0.0015995441
3862,0.0015995441
3863,0.0007866553
3864,0.0007950940
3865,0.0007677062
3866,0.0013071995
3867,0.0013071995
3868,0.0013071995
3869,0.0013071995
3870,0.0007607779
3871,0.0007665033
3872,0.0007665033
3873,0.0007771543
3874,0.0007908488
3875,0.0007633270
3876,0.0008008451
3877,0.0008008451
3878,0.0007730363
3879,0.0008230038
3880,0.0008230038
3881,0.0007906087
3882,0.0011173874
3883,0.0011173874
3884,0.0007486300
3885,0.0007593105
3886,0.0007461737
3887,0.0013826164
3888,0.0013826164
3889,0.0013826164
3890,0.0013826164
3891,0.0007451874
3892,0.0007529653
3893,0.0008013745
3894,0.0008754201
3895,0.0008754201
3896,0.0007313153
3897,0.0008596130
3898,0.0008596130
3899,0.0007607792
3900,0.0011491092
3901,0.0011491092
3902,0.0007372698
3903,0.0007494140
3904,0.0007547239
3905,0.0007527172
3906,0.0007288992
3907,0.0010973130
3908,0.0010973130
3909,0.0010973130
3910,0.0010973130
3911,0.0007287131
3912,0.0007287131
3913,0.0007119198
3914,0.0007128764
3915,0.0007768083
3916,0.0009084510
3917,0.0009084510
3918,0.0009084510
3919,0.0007353981
3920,0.0007078762
3921,0.0007480857
3922,0.0007074676
3923,0.0007074676
3924,0.0010794988
3925,0.0010794988
3926,0.0010794988
3927,0.0007191735
3928,0.0007191735
3929,0.0006989157
3930,0.0007035849
3931,0.0010822082
3932,0.0010822082
3933,0.0010822082
3934,0.0007198161
3935,0.0007257419
3936,0.0006998096
3937,0.0009427715
3938,0.0009427715
3939,0.0009427715
3940,0.0007295520
3941,0.0007211061
3942,0.0007054570
3943,0.0007038467
3944,0.0013374736
3945,0.0013374736
3946,0.0013374736
3947,0.0013374736
3948,0.0006893462
3949,0.0006882142
3950,0.0006959817
3951,0.0007247384
3952,0.0007247384
3953,0.0007008686
3954,0.0008003210
3955,0.0008003210
3956,0.0007189276
3957,0.0011308141
3958,0.0011308141
3959,0.0007015001
3960,0.0006825746
3961,0.0007027345
3962,0.0007361942
3963,0.0007361942
3964,0.0008005383
3965,0.0006818758
3966,0.0009379604
3967,0.0009379604
3968,0.0006915103
3969,0.0006744566
3970,0.0006801965
3971,0.0006801965
3972,0.0006915654
3973,0.0007746127
3974,0.0007746127
3975,0.0007169523
3976,0.0007559847
3977,0.0007021529
3978,0.0012031622
3979,0.0012031622
3980,0.0006827073
3981,0.0006653087
3982,0.0006900067
3983,0.0007184093
3984,0.0008113415
3985,0.0008113415
3986,0.0006592798
3987,0.0006728596
3988,0.0008035703
3989,0.0008035703
3990,0.0006600831
3991,0.0010027123
3992,0.0010027123
3993,0.0010027123
3994,0.0006621347
3995,0.0006744461
3996,0.0006601786
3997,0.0006490194
3998,0.0017775894
3999,0.0017775894
4000,0.0017775894
4001,0.0017775894
4002,0.0017775894
4003,0.0007141917
4004,0.0006534547
4005,0.0006427052
4006,0.0010597600
4007,0.0010597600
4008,0.0010597600
4009,0.0010597600
4010,0.0006678735
4011,0.0006590177
4012,0.0006409130
4013,0.0008031998
4014,0.0008031998
4015,0.0008031998
4016,0.0008031998
4017,0.0006473015
4018,0.0006645191
4019,0.0009153991
4020,0.0009153991
4021,0.0009153991
4022,0.0006339808
4023,0.0006340056
4024,0.0007122731
4025,0.0007122731
4026,0.0006989591
4027,0.0007607702
4028,0.0006402990
4029,0.0006382772
4030,0.0007318680
4031,0.0007318680
4032,0.0007318680
4033,0.0006746054
4034,0.0007812105
4035,0.0007812105
4036,0.0006286104
4037,0.0006348818
4038,0.0006348818
4039,0.0006424601
4040,0.0006345545
4041,0.0011918916
4042,0.0011918916
4043,0.0011918916
4044,0.0011918916
4045,0.0006366074
4046,0.0006366074
4047,0.0006209309
4048,0.0006204622
4049,0.0006192758
4050,0.0010490952
4051,0.0010490952
4052,0.0010490952
4053,0.0010490952
4054,0.0006171460
4055,0.0006236685
4056,0.0006236685
4057,0.0006331018
4058,0.0006283034
4059,0.0006142082
4060,0.0015581112
4061,0.0015581112
4062,0.0015581112
4063,0.0015581112
4064,0.0006116003
4065,0.0006148638
4066,0.0007422184
4067,0.0007422184
4068,0.0006222224
4069,0.0006140880
4070,0.0011897198
4071,0.0011897198
4072,0.0011897198
4073,0.0011897198
4074,0.0006159892
4075,0.0006119616
4076,0.0011422749
4077,0.0011422749
4078,0.0011422749
4079,0.0006281754
4080,0.0006092299
4081,0.0007209603
4082,0.0007209603
4083,0.0006124033
4084,0.0007201746
4085,0.0007201746
4086,0.0006223147
4087,0.0008346728
4088,0.0008346728
4089,0.0008346728
4090,0.0006125231
4091,0.0006330144
4092,0.0006153902
4093,0.0006063832
4094,0.0007423448
4095,0.0007423448
4096,0.0007423448
4097,0.0005971285
4098,0.0006006676
4099,0.0007020660
4100,0.0007020660
4101,0.0006548294
4102,0.0006089416
4103,0.0006187713
4104,0.0005924041
4105,0.0005924041
4106,0.0009407544
4107,0.0009407544
4108,0.0009407544
4109,0.0005878293
4110,0.0005891556
4111,0.0008515512
4112,0.0008515512
4113,0.0008515512
4114,0.0006183024
4115,0.0005981203
4116,0.0005870165
4117,0.0007666537
4118,0.0007666537
4119,0.0007666537
4120,0.0007666537
4121,0.0006307158
4122,0.0005814115
4123,0.0006874344
4124,0.0006874344
4125,0.0006071740
4126,0.0007276775
4127,0.0007276775
4128,0.0005873682
4129,0.0006072255
4130,0.0006527870
4131,0.0006700778
4132,0.0006256431
4133,0.0005817428
4134,0.0009370129
4135,0.0009370129
4136,0.0009370129
4137,0.0005996757
4138,0.0005752536
4139,0.0008718346
4140,0.0008718346
4141,0.0008718346
4142,0.0005818672
4143,0.0005714483
4144,0.0005700522
4145,0.0013078458
4146,0.0013078458
4147,0.0013078458
4148,0.0013078458
4149,0.0005762353
4150,0.0005762353
4151,0.0005675648
4152,0.0005937378
4153,0.0006645573
4154,0.0005709828
4155,0.0007708642
4156,0.0007708642
4157,0.0007708642
4158,0.0006072040
4159,0.0005623770
4160,0.0006520688
4161,0.0006520688
4162,0.0005760971
4163,0.0005627567
4164,0.0009172986
4165,0.0009172986
4166,0.0009172986
4167,0.0009172986
4168,0.0005891240
4169,0.0005748422
4170,0.0006354893
4171,0.0006354893
4172,0.0006251341
4173,0.0006164382
4174,0.0005846626
4175,0.0006801663
4176,0.0006801663
4177,0.0005743344
4178,0.0005743344
4179,0.0005549906
4180,0.0005587084
4181,0.0005587084
4182,0.0005722201
4183,0.0006277617
4184,0.0006277617
4185,0.0006237442
4186,0.0006252621
4187,0.0006227176
4188,0.0006295754
4189,0.0006510212
4190,0.0005701667
4191,0.0010338190
4192,0.0010338190
4193,0.0010338190
4194,0.0005469248
4195,0.0005568059
4196,0.0005568059
4197,0.0005491543
4198,0.0006557982
4199,0.0006557982
4200,0.0006557982
4201,0.0005545289
4202,0.0005443213
4203,0.0007941011
4204,0.0007941011
4205,0.0007941011
4206,0.0006237252
4207,0.0005408286
4208,0.0005401942
4209,0.0005442596
4210,0.0006312140
4211,0.0006312140
4212,0.0006312140
4213,0.0005628201
4214,0.0006562948
4215,0.0006562948
4216,0.0005840993
4217,0.0005677793
4218,0.0006973738
4219,0.0006973738
4220,0.0005984013
4221,0.0005467287
4222,0.0005467287
4223,0.0005342308
4224,0.0005339034
4225,0.0005370358
4226,0.0005370358
4227,0.0010739259
4228,0.0010739259
4229,0.0010739259
4230,0.0005309832
4231,0.0005318362
4232,0.0007561375
4233,0.0007561375
4234,0.0007561375
4235,0.0006115316
4236,0.0005390795
4237,0.0005390795
4238,0.0005280890
4239,0.0005377527
4240,0.0005743505
4241,0.0005743505
4242,0.0006464357
4243,0.0006464357
4244,0.0006072162
4245,0.0005278906
4246,0.0005443219
4247,0.0009139151
4248,0.0009139151
4249,0.0005835830
4250,0.0005228850
4251,0.0005237532
4252,0.0008621525
4253,0.0008621525
4254,0.0008621525
4255,0.0005459776
4256,0.0005275328
4257,0.0005275328
4258,0.0005482252
4259,0.0007347776
4260,0.0007347776
4261,0.0005951390
4262,0.0005184607
4263,0.0005229261
4264,0.0010861867
4265,0.0010861867
4266,0.0005171081
4267,0.0005198321
4268,0.0006379533
4269,0.0006379533
4270,0.0006379533
4271,0.0005504214
4272,0.0005422912
4273,0.0006986829
4274,0.0006986829
4275,0.0005989836
4276,0.0005436921
4277,0.0005127712
4278,0.0005120651
4279,0.0006646255
4280,0.0006646255
4281,0.0006646255
4282,0.0006646255
4283,0.0005659516
4284,0.0005191729
4285,0.0005191729
4286,0.0005101080
4287,0.0005384469
4288,0.0006769919
4289,0.0006769919
4290,0.0006066021
4291,0.0005307952
4292,0.0005084954
4293,0.0006384424
4294,0.0006384424
4295,0.0006384424
4296,0.0005810203
4297,0.0005064091
4298,0.0005126425
4299,0.0005053920
4300,0.0007435599
4301,0.0007435599
4302,0.0007435599
4303,0.0007435599
4304,0.0006249916
4305,0.0006050572
4306,0.0005644232
4307,0.0005040166
4308,0.0005140936
4309,0.0005008508
4310,0.0006254518
4311,0.0006254518
4312,0.0006254518
4313,0.0006254518
4314,0.0005628170
4315,0.0004977993
4316,0.0004972581
4317,0.0005591628
4318,0.0005591628
4319,0.0005792180
4320,0.0005170338
4321,0.0006848142
4322,0.0006848142
4323,0.0006153974
4324,0.0006007562
4325,0.0005745731
4326,0.0005418987
4327,0.0004933913
4328,0.0005241281
4329,0.0004912389
4330,0.0004960567
4331,0.0004969644
4332,0.0005073094
4333,0.0005073094
4334,0.0005377563
4335,0.0005377563
4336,0.0005195619
4337,0.0004877738
4338,0.0009226112
4339,0.0009226112
4340,0.0009226112
4341,0.0005703113
4342,0.0005651683
4343,0.0005402113
4344,0.0004857537
4345,0.0004924783
4346,0.0005139639
4347,0.0005538967
4348,0.0005538967
4349,0.0005748729
4350,0.0005748729
4351,0.0005474744
4352,0.0004939090
4353,0.0004968056
4354,0.0007687375
4355,0.0007687375
4356,0.0007687375
4357,0.0005716907
4358,0.0006227851
4359,0.0005987765
4360,0.0006341680
4361,0.0006012168
4362,0.0005368562
4363,0.0004884518
4364,0.0004884518
4365,0.0004783561
4366,0.0004944931
4367,0.0006053950
4368,0.0006053950
4369,0.0005771621
4370,0.0005658697
4371,0.0005723718
4372,0.0005428800
4373,0.0005252111
4374,0.0004957614
4375,0.0004871793
4376,0.0009046059
4377,0.0009046059
4378,0.0009046059
4379,0.0005434879
4380,0.0005244738
4381,0.0004963581
4382,0.0004723470
4383,0.0004716271
4384,0.0007935831
4385,0.0007935831
4386,0.0007935831
4387,0.0007935831
4388,0.0006106737
4389,0.0006223413
4390,0.0006075216
4391,0.0005914227
4392,0.0005924741
4393,0.0005820597
4394,0.0005480615
4395,0.0005823314
4396,0.0005947699
4397,0.0005562070
4398,0.0005836687
4399,0.0006217986
4400,0.0006304921
4401,0.0006548157
4402,0.0006422230
4403,0.0005717990
4404,0.0005712881
4405,0.0005560623
4406,0.0005641745
4407,0.0006008759
4408,0.0006044244
4409,0.0005997912
4410,0.0005853703
4411,0.0005765793
4412,0.0006047198
4413,0.0006175654
4414,0.0005859520
4415,0.0005885770
4416,0.0005721932
4417,0.0005596056
4418,0.0006037521
4419,0.0006253108
4420,0.0005504978
4421,0.0005879742
4422,0.0006006394
4423,0.0006092821
4424,0.0005856383
4425,0.0005896807
4426,0.0005761689
4427,0.0006012532
4428,0.0005628595
4429,0.0005582452
4430,0.0005770370
4431,0.0006059370
4432,0.0006023268
4433,0.0006018103
4434,0.0005901992
4435,0.0006132402
4436,0.0006007399
4437,0.0006095684
4438,0.0006263751
4439,0.0005962720
4440,0.0006227141
4441,0.0006170449
4442,0.0005585158
4443,0.0005655602
4444,0.0005931449
4445,0.0006119375
4446,0.0005784260
4447,0.0005793698
4448,0.0005599412
4449,0.0006067259
4450,0.0005897089
4451,0.0006252088
4452,0.0006087196
4453,0.0005869730
4454,0.0005688201
4455,0.0006179405
4456,0.0006355290
4457,0.0006440309
4458,0.0006012252
4459,0.0005526700
4460,0.0005669320
4461,0.0005637632
4462,0.0005662015
4463,0.0005658264
4464,0.0005489204
4465,0.0006451348
4466,0.0006029910
4467,0.0006319846
4468,0.0004513230
4469,0.0004835807
4470,0.0004589763
4471,0.0004591314
4472,0.0004574068
4473,0.0004533190
4474,0.0009187633
4475,0.0009187633
4476,0.0009187633
4477,0.0009187633
4478,0.0005448345
4479,0.0005890338
4480,0.0005730715
4481,0.0005558118
4482,0.0006008571
4483,0.0006187268
4484,0.0006162278
4485,0.0006136969
4486,0.0005847427
4487,0.0006037361
4488,0.0005530877
4489,0.0005741338
4490,0.0006369179
4491,0.0006223812
4492,0.0006000645
4493,0.0005730149
4494,0.0006297660
4495,0.0005498517
4496,0.0005460713
4497,0.0005973117
4498,0.0005906054
4499,0.0005612892
4500,0.0005817098
4501,0.0005745561
4502,0.0006133705
4503,0.0005776590
4504,0.0005734926
4505,0.0005335625
4506,0.0005722578
4507,0.0005985792
4508,0.0005538820
4509,0.0005423699
4510,0.0005774335
4511,0.0005560531
4512,0.0005614636
4513,0.0005529898
4514,0.0005652961
4515,0.0005689246
4516,0.0006144424
4517,0.0005992936
4518,0.0006211079
4519,0.0006255013
4520,0.0005469435
4521,0.0005708270
4522,0.0005465702
4523,0.0005578539
4524,0.0005936458
4525,0.0005796153
4526,0.0005454819
4527,0.0005403256
4528,0.0005322049
4529,0.0005214275
4530,0.0005275892
4531,0.0005036832
4532,0.0004672708
4533,0.0004552368
4534,0.0005711699
4535,0.0005711699
4536,0.0005711699
4537,0.0005393134
4538,0.0005234748
4539,0.0005017586
4540,0.0004589015
4541,0.0004667390
4542,0.0004586026
4543,0.0006414049
4544,0.0006414049
4545,0.0006414049
4546,0.0006414049
4547,0.0005520648
4548,0.0005178944
4549,0.0004770637
4550,0.0004691737
4551,0.0004724553
4552,0.0004826336
4553,0.0006523651
4554,0.0006523651
4555,0.0006523651
4556,0.0005740344
4557,0.0005186182
4558,0.0004664164
4559,0.0004676751
4560,0.0004724301
4561,0.0009898420
4562,0.0009898420
4563,0.0009898420
4564,0.0009898420
4565,0.0004718060
4566,0.0004792146
4567,0.0004766846
4568,0.0006118537
4569,0.0006118537
4570,0.0006118537
4571,0.0006118537
4572,0.0005931548
4573,0.0005558734
4574,0.0005193871
4575,0.0004843887
4576,0.0004961309
4577,0.0005018541
4578,0.0006352703
4579,0.0006352703
4580,0.0005557486
4581,0.0005044274
4582,0.0004798109
4583,0.0005264326
4584,0.0005264326
4585,0.0005810268
4586,0.0005810268
4587,0.0005544874
4588,0.0004954422
4589,0.0004954422
4590,0.0004879751
4591,0.0005020043
4592,0.0005330682
4593,0.0005330682
4594,0.0005035154
4595,0.0006000320
4596,0.0006000320
4597,0.0006000320
4598,0.0005182772
4599,0.0004955033
4600,0.0005130468
4601,0.0005565261
4602,0.0005565261
4603,0.0005419753
4604,0.0006498102
4605,0.0006498102
4606,0.0005385346
4607,0.0005083894
4608,0.0005111233
4609,0.0008093851
4610,0.0008093851
4611,0.0008093851
4612,0.0008093851
4613,0.0005323447
4614,0.0005271202
4615,0.0005251412
4616,0.0010040050
4617,0.0010040050
4618,0.0010040050
4619,0.0010040050
4620,0.0005631479
4621,0.0005631479
4622,0.0005292080
4623,0.0005288328
4624,0.0005331958
4625,0.0006016917
4626,0.0006016917
4627,0.0005994801
4628,0.0006088615
4629,0.0006159493
4630,0.0006186838
4631,0.0006274576
4632,0.0006464280
4633,0.0006116677
4634,0.0006417260
4635,0.0006070236
4636,0.0006597659
4637,0.0006269961
4638,0.0006402448
4639,0.0006332132
4640,0.0006534761
4641,0.0006554696
4642,0.0006585245
4643,0.0006319564
4644,0.0007362548
4645,0.0006184207
4646,0.0008241194
4647,0.0008241194
4648,0.0008241194
4649,0.0006327799
4650,0.0006501612
4651,0.0006417947
4652,0.0006417947
4653,0.0007616312
4654,0.0007616312
4655,0.0006664170
4656,0.0006642448
4657,0.0010111896
4658,0.0010111896
4659,0.0010111896
4660,0.0010111896
4661,0.0006703441
4662,0.0006771483
4663,0.0007438900
4664,0.0008263632
4665,0.0008263632
4666,0.0007112056
4667,0.0007112056
4668,0.0007081912
4669,0.0007148880
4670,0.0009194031
4671,0.0009194031
4672,0.0009194031
4673,0.0007455050
4674,0.0007684725
4675,0.0013704866
4676,0.0013704866
4677,0.0013704866
4678,0.0013704866
4679,0.0008275700
4680,0.0008064008
4681,0.0007811647
4682,0.0014381429
4683,0.0014381429
4684,0.0014381429
4685,0.0014381429
4686,0.0008177574
4687,0.0008194059
4688,0.0008415339
4689,0.0011086301
4690,0.0011086301
4691,0.0011086301
4692,0.0010633045
4693,0.0011954415
4694,0.0010767654
4695,0.0010299861
4696,0.0009493508
4697,0.0009433036
4698,0.0012398536
4699,0.0012398536
4700,0.0012398536
4701,0.0011325484
4702,0.0010313334
4703,0.0009735794
4704,0.0009967101
4705,0.0021090409
4706,0.0021090409
4707,0.0021090409
4708,0.0021090409
4709,0.0010870550
4710,0.0010870550
4711,0.0010755822
4712,0.0010970204
4713,0.0011324303
4714,0.0011317892
4715,0.0017870452
4716,0.0017870452
4717,0.0017870452
4718,0.0017870452
4719,0.0017870452
4720,0.0012489819
4721,0.0012834379
4722,0.0012939079
4723,0.0017427611
4724,0.0017427611
4725,0.0017427611
4726,0.0017427611
4727,0.0013280424
4728,0.0013513168
4729,0.0017491271
4730,0.0017491271
4731,0.0013848168
4732,0.0014344648
4733,0.0019014272
4734,0.0019014272
4735,0.0019014272
4736,0.0014392104
4737,0.0014727191
4738,0.0014985892
4739,0.0014958693
4740,0.0022478752
4741,0.0022478752
4742,0.0022478752
4743,0.0022478752
4744,0.0022478752
4745,0.0015307160
4746,0.0015121710
4747,0.0015139263
4748,0.0022246039
4749,0.0022246039
4750,0.0022246039
4751,0.0022246039
4752,0.0015063395
4753,0.0014860763
4754,0.0014650195
4755,0.0028124739
4756,0.0028124739
4757,0.0028124739
4758,0.0028124739
4759,0.0014238776
4760,0.0014005808
4761,0.0014133714
4762,0.0020803249
4763,0.0020803249
4764,0.0020803249
4765,0.0020803249
4766,0.0013419749
4767,0.0013326479
4768,0.0013988901
4769,0.0013705420
4770,0.0014481007
4771,0.0014481007
4772,0.0012453284
4773,0.0012087150
4774,0.0012087150
4775,0.0012158045
4776,0.0011651081
4777,0.0015590761
4778,0.0015590761
4779,0.0015590761
4780,0.0011197772
4781,0.0011606806
4782,0.0012779086
4783,0.0010734949
4784,0.0010670935
4785,0.0018445599
4786,0.0018445599
4787,0.0018445599
4788,0.0018445599
4789,0.0010227128
4790,0.0010347434
4791,0.0018689587
4792,0.0018689587
4793,0.0018689587
4794,0.0009809945
4795,0.0009809945
4796,0.0009534136
4797,0.0009588005
4798,0.0011805297
4799,0.0011805297
4800,0.0011805297
4801,0.0010428586
4802,0.0010353493
4803,0.0009941945
4804,0.0009005499
4805,0.0008944843
4806,0.0012599752
4807,0.0012599752
4808,0.0012599752
4809,0.0010949042
4810,0.0010690467
4811,0.0008276086
4812,0.0008405914
4813,0.0011815294
4814,0.0011815294
4815,0.0011815294
4816,0.0008060478
4817,0.0007900468
4818,0.0007838248
4819,0.0007838248
4820,0.0007814105
4821,0.0007714622
4822,0.0008000424
4823,0.0008000424
4824,0.0008094156
4825,0.0008094156
4826,0.0010503604
4827,0.0010503604
4828,0.0007145994
4829,0.0007115529
4830,0.0009121471
4831,0.0006935643
4832,0.0007199740
4833,0.0006700795
4834,0.0006515421
4835,0.0007157406
4836,0.0007157406
4837,0.0007157406
4838,0.0007157406
4839,0.0006552427
4840,0.0006382488
4841,0.0006382488
4842,0.0006397022
4843,0.0006905961
4844,0.0006905961
4845,0.0006580377
4846,0.0010769758
4847,0.0010769758
4848,0.0006033041
4849,0.0005995681
4850,0.0005984027
4851,0.0008594594
4852,0.0008594594
4853,0.0008594594
4854,0.0008594594
4855,0.0006112091
4856,0.0005900579
4857,0.0005824986
4858,0.0006420989
4859,0.0006420989
4860,0.0006420989
4861,0.0006119986
4862,0.0006703713
4863,0.0005754855
4864,0.0005655829
4865,0.0008665905
4866,0.0008665905
4867,0.0008665905
4868,0.0005679697
4869,0.0005679697
4870,0.0005519316
4871,0.0005525953
4872,0.0009141043
4873,0.0009141043
4874,0.0009141043
4875,0.0009141043
4876,0.0005817695
4877,0.0005751488
4878,0.0005751488
4879,0.0005411947
4880,0.0005377762
4881,0.0005352901
4882,0.0005730723
4883,0.0005730723
4884,0.0006513069
4885,0.0006513069
4886,0.0005266123
4887,0.0005310869
4888,0.0005666443
4889,0.0005666443
4890,0.0006028903
4891,0.0005418995
4892,0.0005931860
4893,0.0005594436
4894,0.0005972354
4895,0.0005244901
4896,0.0006064216
4897,0.0006064216
4898,0.0005119818
4899,0.0005080179
4900,0.0005015821
4901,0.0006229355
4902,0.0006229355
4903,0.0006229355
4904,0.0005041997
4905,0.0005041997
4906,0.0004874363
4907,0.0005111451
4908,0.0006274987
4909,0.0006274987
4910,0.0005439521
4911,0.0004769064
4912,0.0004741315
4913,0.0005416729
4914,0.0005416729
4915,0.0005604721
4916,0.0005604721
4917,0.0005102389
4918,0.0004676059
4919,0.0004687551
4920,0.0005117135
4921,0.0005117135
4922,0.0005030790
4923,0.0004842551
4924,0.0006001440
4925,0.0006001440
4926,0.0005282253
4927,0.0005030961
4928,0.0004554057
4929,0.0004550014
4930,0.0008909868
4931,0.0008909868
4932,0.0004710899
4933,0.0004460010
4934,0.0004470338
4935,0.0011210628
4936,0.0011210628
4937,0.0011210628
4938,0.0011210628
4939,0.0004423223
4940,0.0004512988
4941,0.0008443557
4942,0.0008443557
4943,0.0008443557
4944,0.0004614395
4945,0.0004480948
4946,0.0005505283
4947,0.0005505283
4948,0.0005144081
4949,0.0005205851
4950,0.0005118762
4951,0.0005314160
4952,0.0005732343
4953,0.0005400925
4954,0.0005326581
4955,0.0005646461
4956,0.0005383456
4957,0.0005407053
4958,0.0005484518
4959,0.0005804392
4960,0.0005688054
4961,0.0004141293
4962,0.0004136296
4963,0.0005352248
4964,0.0005352248
4965,0.0005352248
4966,0.0005519213
4967,0.0005477459
4968,0.0005781658
4969,0.0004051734
4970,0.0004061270
4971,0.0004061270
4972,0.0004101566
4973,0.0004032671
4974,0.0005090377
4975,0.0005090377
4976,0.0005090377
4977,0.0005090377
4978,0.0005460745
4979,0.0003970714
4980,0.0003954308
4981,0.0003962857
4982,0.0008334245
4983,0.0008334245
4984,0.0008334245
4985,0.0008334245
4986,0.0008334245
4987,0.0003907677
4988,0.0003889355
4989,0.0004027667
4990,0.0003953161
4991,0.0005704561
4992,0.0005704561
4993,0.0005704561
4994,0.0005704561
4995,0.0003905690
4996,0.0003856020
4997,0.0003835499
4998,0.0005117629
4999,0.0005117629
5000,0.0005117629
5001,0.0003793293
5002,0.0003780620


==> results/LSreg/mushroom/Line1.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0006822479
3,0.0006820161
4,0.0006815525
5,0.0006806252
6,0.0006787705
7,0.0006750608
8,0.0006676439
9,0.0006528466
10,0.0006236317
11,0.0005685106
12,0.0004749994
13,0.0002989575
14,0.0002631524
15,0.0002631524
16,0.0001593803
17,0.0001593803
18,0.0001593803
19,0.0001593803
20,0.0001593803
21,0.0001593803
22,0.0001039839
23,0.0000868272
24,0.0000831428
25,0.0000679299
26,0.0000627635
27,0.0000313849
28,0.0000313849
29,0.0000313849
30,0.0000247872
31,0.0000269367
32,0.0000269367
33,0.0000269367
34,0.0000128196
35,0.0000105382
36,0.0000079402
37,0.0000086540
38,0.0000086540
39,0.0000086540
40,0.0000086540
41,0.0000053465
42,0.0000032135
43,0.0000026060
44,0.0000026060
45,0.0000021196
46,0.0000017430
47,0.0000017430
48,0.0000017430
49,0.0000012872
50,0.0000012872
51,0.0000010428
52,0.0000008676
53,0.0000005917
54,0.0000005917
55,0.0000005917
56,0.0000005151
57,0.0000005151
58,0.0000003798
59,0.0000002987
60,0.0000002386
61,0.0000002386
62,0.0000002034
63,0.0000002034
64,0.0000001541
65,0.0000001467
66,0.0000001244
67,0.0000000498


==> results/LSreg/mushroom/Line2.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005299077
3,0.0002902236
4,0.0002902236
5,0.0005867133
6,0.0005867133
7,0.0005867133
8,0.0005867133
9,0.0002263558
10,0.0001093744
11,0.0000771489
12,0.0000192755
13,0.0000192755
14,0.0000192755
15,0.0000192755
16,0.0000192755
17,0.0000133988
18,0.0000133988
19,0.0000107475
20,0.0000107475
21,0.0000094637
22,0.0000074675
23,0.0000044074
24,0.0000044074
25,0.0000044074
26,0.0000044074
27,0.0000034078
28,0.0000026541
29,0.0000023581
30,0.0000023581
31,0.0000016577
32,0.0000013659
33,0.0000013659
34,0.0000011045
35,0.0000010570
36,0.0000010570
37,0.0000008362
38,0.0000006421
39,0.0000006586
40,0.0000006586
41,0.0000006586
42,0.0000004438
43,0.0000003918
44,0.0000003312
45,0.0000001849
46,0.0000001849
47,0.0000001849
48,0.0000001849
49,0.0000001849
50,0.0000001849
51,0.0000000949


==> results/LSreg/mushroom/Line20.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005339378
3,0.0004285803
4,0.0001845318
5,0.0001747265
6,0.0001747265
7,0.0001747265
8,0.0001747265
9,0.0000640712
10,0.0000481768
11,0.0000481768
12,0.0000481768
13,0.0000305327
14,0.0000237830
15,0.0000237830
16,0.0000237830
17,0.0000161821
18,0.0000161821
19,0.0000141173
20,0.0000095076
21,0.0000068508
22,0.0000068508
23,0.0000068508
24,0.0000068508
25,0.0000068508
26,0.0000027691
27,0.0000020889
28,0.0000014010
29,0.0000009495
30,0.0000008977
31,0.0000008977
32,0.0000008977
33,0.0000004554
34,0.0000003139
35,0.0000003139
36,0.0000001882
37,0.0000001260
38,0.0000000838


==> results/LSreg/mushroom/Line3.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005278156
3,0.0002647693
4,0.0002647693
5,0.0000370870
6,0.0000370870
7,0.0000370870
8,0.0000204514
9,0.0000204514
10,0.0000204514
11,0.0000204514
12,0.0000115435
13,0.0000115435
14,0.0000039546
15,0.0000033979
16,0.0000033979
17,0.0000033979
18,0.0000033979
19,0.0000016021
20,0.0000010722
21,0.0000004242
22,0.0000004242
23,0.0000004242
24,0.0000004242
25,0.0000004242
26,0.0000004242
27,0.0000002651
28,0.0000001407
29,0.0000001051
30,0.0000000755


==> results/LSreg/mushroom/Line5perc.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005278156
3,0.0002647693
4,0.0002647693
5,0.0000370870
6,0.0000370870
7,0.0000370870
8,0.0000204514
9,0.0000204514
10,0.0000204514
11,0.0000204514
12,0.0000115435
13,0.0000115435
14,0.0000039546
15,0.0000033979
16,0.0000033979
17,0.0000033979
18,0.0000033979
19,0.0000016021
20,0.0000010722
21,0.0000004242
22,0.0000004242
23,0.0000004242
24,0.0000004242
25,0.0000004242
26,0.0000004242
27,0.0000002651
28,0.0000001407
29,0.0000001051
30,0.0000000755


==> results/LSreg/mushroomCP/Line1.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0006822479
3,0.0006820161
4,0.0006815525
5,0.0006806252
6,0.0006787705
7,0.0006750608
8,0.0006676439
9,0.0006528466
10,0.0006236317
11,0.0005685106
12,0.0004749994
13,0.0002989575
14,0.0002989575
15,0.0004165159
16,0.0004165159
17,0.0004165159
18,0.0004165159
19,0.0001377979
20,0.0001070473
21,0.0000902606
22,0.0000866833
23,0.0000866833
24,0.0000514269
25,0.0000412770
26,0.0000412770
27,0.0000349171
28,0.0000349171
29,0.0000268242
30,0.0000224469
31,0.0000214307
32,0.0000214307
33,0.0000134069
34,0.0000109426
35,0.0000109426
36,0.0000095783
37,0.0000095783
38,0.0000070061
39,0.0000057509
40,0.0000050394
41,0.0000050394
42,0.0000036435
43,0.0000029751
44,0.0000034683
45,0.0000034683
46,0.0000034683
47,0.0000013930
48,0.0000010562
49,0.0000006328
50,0.0000006328
51,0.0000006328
52,0.0000006328
53,0.0000006328
54,0.0000003890
55,0.0000003127
56,0.0000002701
57,0.0000001857
58,0.0000000906


==> results/LSreg/mushroomCP/Line1perc.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005299077
3,0.0002902236
4,0.0002902236
5,0.0002902236
6,0.0004575736
7,0.0004575736
8,0.0004575736
9,0.0001483148
10,0.0001088324
11,0.0001696536
12,0.0001696536
13,0.0001696536
14,0.0001696536
15,0.0000804562
16,0.0000388311
17,0.0000308836
18,0.0000234058
19,0.0000234058
20,0.0000213082
21,0.0000213082
22,0.0000213082
23,0.0000135161
24,0.0000115391
25,0.0000074480
26,0.0000057794
27,0.0000057794
28,0.0000057794
29,0.0000057794
30,0.0000057794
31,0.0000013069
32,0.0000013069
33,0.0000013069
34,0.0000008139
35,0.0000006585
36,0.0000003839
37,0.0000002407
38,0.0000002407
39,0.0000002407
40,0.0000002407
41,0.0000002407
42,0.0000001436
43,0.0000001030
44,0.0000000874


==> results/LSreg/mushroomCP/Line2.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005278156
3,0.0002647693
4,0.0002647693
5,0.0000370870
6,0.0000370870
7,0.0000370870
8,0.0000370870
9,0.0000370870
10,0.0000125177
11,0.0000125177
12,0.0000125177
13,0.0000125177
14,0.0000085867
15,0.0000070399
16,0.0000059491
17,0.0000059491
18,0.0000036680
19,0.0000031539
20,0.0000031539
21,0.0000020018
22,0.0000014341
23,0.0000004498
24,0.0000004671
25,0.0000004671
26,0.0000004671
27,0.0000004671
28,0.0000004671
29,0.0000004671
30,0.0000002988
31,0.0000002369
32,0.0000002321
33,0.0000002321
34,0.0000002321
35,0.0000001472
36,0.0000001161
37,0.0000000979


==> results/LSreg/mushroomCP/Line3.csv <==
Iteration,GradNorm
1,0.0006823638
2,0.0005339378
3,0.0004285803
4,0.0004285803
5,0.0002388737
6,0.0002388737
7,0.0001740641
8,0.0001740641
9,0.0000986118
10,0.0000612997
11,0.0000612997
12,0.0000315740
13,0.0000315740
14,0.0000315740
15,0.0000198302
16,0.0000110433
17,0.0000035319
18,0.0000035319
19,0.0000035319
20,0.0000035319
21,0.0000023939
22,0.0000023939
23,0.0000016113
24,0.0000012162
25,0.0000007922
26,0.0000007922
27,0.0000007922
28,0.0000005759
29,0.0000003983
30,0.0000002436
31,0.0000000551


==> results/mushroom/Test1/Line1.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0007632338
3,0.0007630006
4,0.0007625341
5,0.0007616001
6,0.0007597284
7,0.0007559703
8,0.0007483940
9,0.0007329956
10,0.0007011994
11,0.0006341627
12,0.0005096927
13,0.0003101383
14,0.0000285173
15,0.0000118277
16,0.0000091572
17,0.0000054791
18,0.0000049901
19,0.0000030686
20,0.0000029344
21,0.0000018040
22,0.0000017466
23,0.0000010773
24,0.0000010464
25,0.0000006506
26,0.0000006314
27,0.0000003968
28,0.0000003839
29,0.0000002441
30,0.0000002352
31,0.0000001513
32,0.0000001450
33,0.0000000944
34,0.0000000899
35,0.0000000592
36,0.0000000561
37,0.0000000373
38,0.0000000351
39,0.0000000236
40,0.0000000221
41,0.0000000150
42,0.0000000139
43,0.0000000095


==> results/mushroom/Test1/Line2.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005605765
3,0.0002980537
4,0.0002333910
5,0.0001573114
6,0.0000762024
7,0.0000555541
8,0.0000240060
9,0.0000188731
10,0.0000112313
11,0.0000112057
12,0.0000058838
13,0.0000061377
14,0.0000027578
15,0.0000029034
16,0.0000012903
17,0.0000012085
18,0.0000005991
19,0.0000006033
20,0.0000003128
21,0.0000003112
22,0.0000001568
23,0.0000001726
24,0.0000000761
25,0.0000000747
26,0.0000000336
27,0.0000000352
28,0.0000000167
29,0.0000000187
30,0.0000000080


==> results/mushroom/Test1/Line3.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005481233
3,0.0002569584
4,0.0001772878
5,0.0000659803
6,0.0000478882
7,0.0000288755
8,0.0000252639
9,0.0000121110
10,0.0000105299
11,0.0000042544
12,0.0000037576
13,0.0000018451
14,0.0000017788
15,0.0000008827
16,0.0000007926
17,0.0000004494
18,0.0000003905
19,0.0000002123
20,0.0000001748
21,0.0000001110
22,0.0000000789
23,0.0000000565
24,0.0000000396
25,0.0000000270
26,0.0000000225
27,0.0000000137
28,0.0000000109
29,0.0000000071


==> results/mushroom/Test1/Line4.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005351130
3,0.0002457546
4,0.0001943834
5,0.0000621331
6,0.0000298333
7,0.0000087133
8,0.0000044854
9,0.0000021439
10,0.0000014098
11,0.0000008674
12,0.0000006409
13,0.0000004143
14,0.0000002988
15,0.0000002415
16,0.0000001374
17,0.0000001080
18,0.0000000704
19,0.0000000525
20,0.0000000330
21,0.0000000269
22,0.0000000153
23,0.0000000131
24,0.0000000073


==> results/mushroom/Test1/Line5.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005273843
3,0.0002602868
4,0.0002092197
5,0.0000721878
6,0.0000084729
7,0.0000050735
8,0.0000031969
9,0.0000017994
10,0.0000011752
11,0.0000006664
12,0.0000004144
13,0.0000002676
14,0.0000001430
15,0.0000000987
16,0.0000000524
17,0.0000000350
18,0.0000000173
19,0.0000000122
20,0.0000000057


==> results/mushroom/Test1b/Line1.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0007632338
3,0.0007630006
4,0.0007625341
5,0.0007616001
6,0.0007597284
7,0.0007559703
8,0.0007483940
9,0.0007329956
10,0.0007011994
11,0.0006341627
12,0.0005096927
13,0.0003101383
14,0.0000258815
15,0.0000010142
16,0.0000000725
17,0.0000000040


==> results/mushroom/Test1b/Line2.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005605765
3,0.0002980537
4,0.0000154311
5,0.0000009531
6,0.0000000865
7,0.0000000093


==> results/mushroom/Test1b/Line3.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005481233
3,0.0002569584
4,0.0000124789
5,0.0000006998
6,0.0000000519
7,0.0000000048


==> results/mushroom/Test1b/Line4.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005351130
3,0.0002457546
4,0.0000117123
5,0.0000004561
6,0.0000000286
7,0.0000000023


==> results/mushroom/Test1b/Line5.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005273843
3,0.0002084847
4,0.0000088424
5,0.0000002688
6,0.0000000162
7,0.0000000012


==> results/mushroom/Test2/Line1.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0007632338
3,0.0007630006
4,0.0007625341
5,0.0007616001
6,0.0007597284
7,0.0007559703
8,0.0007483940
9,0.0007329956
10,0.0007011994
11,0.0006341627
12,0.0005096927
13,0.0003101383
14,0.0000285173
15,0.0000118277
16,0.0000091572
17,0.0000054791
18,0.0000049901
19,0.0000030686
20,0.0000029344
21,0.0000018040
22,0.0000017466
23,0.0000010773
24,0.0000010464
25,0.0000006506
26,0.0000006314
27,0.0000003968
28,0.0000003839
29,0.0000002441
30,0.0000002352
31,0.0000001513
32,0.0000001450
33,0.0000000944
34,0.0000000899
35,0.0000000592
36,0.0000000561
37,0.0000000373
38,0.0000000351
39,0.0000000236
40,0.0000000221
41,0.0000000150
42,0.0000000139
43,0.0000000095


==> results/mushroom/Test2/Line2.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005429292
3,0.0003405391
4,0.0002107029
5,0.0001648309
6,0.0000588690
7,0.0000145196
8,0.0000064253
9,0.0000033850
10,0.0000024792
11,0.0000016376
12,0.0000012325
13,0.0000007600
14,0.0000004989
15,0.0000003453
16,0.0000002398
17,0.0000001830
18,0.0000001152
19,0.0000000950
20,0.0000000544
21,0.0000000460
22,0.0000000252
23,0.0000000209
24,0.0000000111
25,0.0000000099


==> results/mushroom/Test2/Line3.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005353805
3,0.0002794390
4,0.0001954353
5,0.0001196114
6,0.0000750747
7,0.0000492613
8,0.0000313302
9,0.0000203221
10,0.0000147590
11,0.0000075300
12,0.0000061834
13,0.0000019559
14,0.0000013290
15,0.0000003322
16,0.0000002719
17,0.0000001128
18,0.0000000918
19,0.0000000495
20,0.0000000401
21,0.0000000253
22,0.0000000193
23,0.0000000123
24,0.0000000087


==> results/mushroom/Test2/Line4.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005437997
3,0.0002963719
4,0.0001981879
5,0.0001249485
6,0.0000778518
7,0.0000543908
8,0.0000341985
9,0.0000190764
10,0.0000166398
11,0.0000064675
12,0.0000051862
13,0.0000027407
14,0.0000022027
15,0.0000012940
16,0.0000009221
17,0.0000006001
18,0.0000004545
19,0.0000002878
20,0.0000002216
21,0.0000001568
22,0.0000001008
23,0.0000000753
24,0.0000000423
25,0.0000000346
26,0.0000000189
27,0.0000000156
28,0.0000000091


==> results/mushroom/Test2/Line5.csv <==
Iteration,GradNorm
1,0.0007633503
2,0.0005331356
3,0.0002540416
4,0.0000242655
5,0.0000135943
6,0.0000071371
7,0.0000056584
8,0.0000022460
9,0.0000018830
10,0.0000007662
11,0.0000006267
12,0.0000003160
13,0.0000002497
14,0.0000001553
15,0.0000001202
16,0.0000000699
17,0.0000000544
18,0.0000000340
19,0.0000000274
20,0.0000000162
21,0.0000000129
22,0.0000000076


==> results/mushroom/Test3/Line1.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0007289885
3,0.0007287637
4,0.0007283137
5,0.0007274129
6,0.0007256070
7,0.0007219788
8,0.0007146549
9,0.0006997270
10,0.0006686903
11,0.0006020693
12,0.0004761869
13,0.0002861870
14,0.0000334064
15,0.0000339720
16,0.0000126916
17,0.0000143700
18,0.0000046239
19,0.0000057511
20,0.0000017260
21,0.0000022272
22,0.0000006718
23,0.0000008816
24,0.0000002777
25,0.0000003671
26,0.0000001218
27,0.0000001609
28,0.0000000561
29,0.0000000738
30,0.0000000270
31,0.0000000352
32,0.0000000134
33,0.0000000173
34,0.0000000068


==> results/mushroom/Test3/Line2.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0004772385
3,0.0002251128
4,0.0001769054
5,0.0000765976
6,0.0000340596
7,0.0000199305
8,0.0000117805
9,0.0000107787
10,0.0000051412
11,0.0000042354
12,0.0000021405
13,0.0000018255
14,0.0000008231
15,0.0000007032
16,0.0000003208
17,0.0000002542
18,0.0000001308
19,0.0000001061
20,0.0000000528
21,0.0000000412
22,0.0000000242
23,0.0000000201
24,0.0000000117
25,0.0000000100


==> results/mushroom/Test3/Line3.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0005535533
3,0.0004573185
4,0.0003663029
5,0.0003076237
6,0.0002535671
7,0.0002203932
8,0.0001809697
9,0.0001365570
10,0.0001006264
11,0.0000715880
12,0.0000563364
13,0.0000462732
14,0.0000394699
15,0.0000309083
16,0.0000257601
17,0.0000194173
18,0.0000166094
19,0.0000133601
20,0.0000106808
21,0.0000087987
22,0.0000070705
23,0.0000058640
24,0.0000049135
25,0.0000038802
26,0.0000029843
27,0.0000023287
28,0.0000019447
29,0.0000014884
30,0.0000012123
31,0.0000009562
32,0.0000007883
33,0.0000006434
34,0.0000005474
35,0.0000004493
36,0.0000003457
37,0.0000002765
38,0.0000002163
39,0.0000001694
40,0.0000001306
41,0.0000001070
42,0.0000000895
43,0.0000000760
44,0.0000000620
45,0.0000000507
46,0.0000000420
47,0.0000000352
48,0.0000000291
49,0.0000000225
50,0.0000000181
51,0.0000000149
52,0.0000000124
53,0.0000000100


==> results/mushroom/Test3/Line4.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0005218974
3,0.0003036435
4,0.0002708499
5,0.0000496678
6,0.0000126587
7,0.0000029529
8,0.0000019592
9,0.0000005431
10,0.0000003831
11,0.0000001177
12,0.0000000915
13,0.0000000322
14,0.0000000256
15,0.0000000098


==> results/mushroom/Test3b/Line1.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0007289885
3,0.0007287637
4,0.0007283137
5,0.0007274129
6,0.0007256070
7,0.0007219788
8,0.0007146549
9,0.0006997270
10,0.0006686903
11,0.0006020693
12,0.0004761869
13,0.0002861870
14,0.0000291018
15,0.0000009765
16,0.0000000388
17,0.0000000037


==> results/mushroom/Test3b/Line2.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0004772385
3,0.0002251128
4,0.0000162837
5,0.0000006899
6,0.0000000518
7,0.0000000049


==> results/mushroom/Test3b/Line3.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0005427598
3,0.0004405194
4,0.0003493908
5,0.0002849161
6,0.0002380624
7,0.0002005178
8,0.0001590008
9,0.0001357300
10,0.0001036977
11,0.0000748404
12,0.0000591402
13,0.0000486357
14,0.0000405152
15,0.0000335961
16,0.0000253559
17,0.0000186940
18,0.0000153934
19,0.0000115552
20,0.0000099646
21,0.0000084419
22,0.0000069214
23,0.0000052841
24,0.0000043317
25,0.0000035014
26,0.0000027322
27,0.0000023303
28,0.0000019247
29,0.0000015757
30,0.0000012712
31,0.0000010085
32,0.0000007760
33,0.0000006551
34,0.0000005641
35,0.0000004785
36,0.0000003782
37,0.0000003134
38,0.0000002636
39,0.0000002128
40,0.0000001602
41,0.0000001262
42,0.0000000986
43,0.0000000780
44,0.0000000642
45,0.0000000537
46,0.0000000430
47,0.0000000345
48,0.0000000293
49,0.0000000230
50,0.0000000193
51,0.0000000160
52,0.0000000128
53,0.0000000111
54,0.0000000092


==> results/mushroom/Test3b/Line4.csv <==
Iteration,GradNorm
1,0.0007291009
2,0.0004623577
3,0.0001415365
4,0.0000026696
5,0.0000001090
6,0.0000000066

